Learning few-step posterior samplers by unfolding and distillation of diffusion models

Diffusion models (DMs) have emerged as powerful image priors in Bayesian computational imaging. Two primary strategies have been proposed for leveraging DMs in this context: Plug-and-Play methods, which are zero-shot and highly flexible but rely on approximations; and specialized conditional DMs, which achieve higher accuracy and faster inference for specific tasks through supervised training. In this work, we introduce a novel framework that integrates deep unfolding and model distillation to transform a DM image prior into a few-step conditional model for posterior sampling. A central innovation of our approach is the unfolding of a Markov chain Monte Carlo (MCMC) algorithm - specifically, the recently proposed LATINO Langevin sampler (Spagnoletti et al., 2025) - representing the first known instance of deep unfolding applied to a Monte Carlo sampling scheme. We demonstrate our proposed unfolded and distilled samplers through extensive experiments and comparisons with the state of the art, where they achieve excellent accuracy and computational efficiency, while retaining the flexibility to adapt to variations in the forward model at inference time.

==> figures/coverage_1_16.csv <==
alpha,coverage,coverage_meanemb
0.0,0.0,0.0
0.010101010101010102,0.0,0.0
0.020202020202020204,0.0,0.0
0.030303030303030304,0.0,0.0
0.04040404040404041,0.0,0.0
0.05050505050505051,0.0,0.0
0.06060606060606061,0.0,0.0
0.07070707070707072,0.0,0.0
0.08080808080808081,0.0,0.0
0.09090909090909091,0.0,0.0
0.10101010101010102,0.0,0.0
0.11111111111111112,0.0,0.0
0.12121212121212122,0.0,0.0
0.13131313131313133,0.0,0.0
0.14141414141414144,0.0,0.0
0.15151515151515152,0.0,0.0
0.16161616161616163,0.0,0.0
0.17171717171717174,0.0,0.0
0.18181818181818182,0.0,0.0
0.19191919191919193,0.0,0.0
0.20202020202020204,0.0,0.0
0.21212121212121213,0.0,0.0
0.22222222222222224,0.0,0.0
0.23232323232323235,0.0,0.0
0.24242424242424243,0.0,0.0
0.25252525252525254,0.0,0.0
0.26262626262626265,0.0,0.0
0.27272727272727276,0.0,0.0
0.2828282828282829,0.0,0.0
0.29292929292929293,0.0,0.0
0.30303030303030304,0.0,0.0
0.31313131313131315,0.0,0.0001
0.32323232323232326,0.0,0.0001
0.33333333333333337,0.0,0.0001
0.3434343434343435,0.0,0.0001
0.3535353535353536,0.0,0.0001
0.36363636363636365,0.0,0.0001
0.37373737373737376,0.0,0.0001
0.38383838383838387,0.0,0.0001
0.393939393939394,0.0,0.0001
0.4040404040404041,0.0,0.0001
0.4141414141414142,0.0,0.0002
0.42424242424242425,0.0,0.0002
0.43434343434343436,0.0,0.0002
0.4444444444444445,0.0,0.0002
0.4545454545454546,0.0,0.0002
0.4646464646464647,0.0,0.0002
0.4747474747474748,0.0,0.0004
0.48484848484848486,0.0,0.0004
0.494949494949495,0.0,0.0004
0.5050505050505051,0.0,0.0005
0.5151515151515152,0.0,0.0006
0.5252525252525253,0.0,0.0006
0.5353535353535354,0.0,0.0006
0.5454545454545455,0.0,0.0006
0.5555555555555556,0.0001,0.0009
0.5656565656565657,0.0001,0.001
0.5757575757575758,0.0001,0.001
0.5858585858585859,0.0001,0.001
0.595959595959596,0.0003,0.0011
0.6060606060606061,0.0003,0.0011
0.6161616161616162,0.0004,0.0015
0.6262626262626263,0.0008,0.0017
0.6363636363636365,0.0009,0.0018
0.6464646464646465,0.0011,0.0021
0.6565656565656566,0.0012,0.0026
0.6666666666666667,0.0012,0.0029
0.6767676767676768,0.0014,0.0032
0.686868686868687,0.0015,0.0034
0.696969696969697,0.0015,0.0037
0.7070707070707072,0.0017,0.0038
0.7171717171717172,0.0022,0.0044
0.7272727272727273,0.0024,0.0048
0.7373737373737375,0.0027,0.0053
0.7474747474747475,0.0031,0.0055
0.7575757575757577,0.0033,0.0059
0.7676767676767677,0.0034,0.0063
0.7777777777777778,0.0037,0.0068
0.787878787878788,0.0041,0.0074
0.797979797979798,0.0045,0.0079
0.8080808080808082,0.0049,0.0084
0.8181818181818182,0.0054,0.0095
0.8282828282828284,0.0059,0.0099
0.8383838383838385,0.0061,0.0103
0.8484848484848485,0.0073,0.0114
0.8585858585858587,0.0082,0.0119
0.8686868686868687,0.0091,0.0133
0.8787878787878789,0.0098,0.0144
0.888888888888889,0.0111,0.0166
0.8989898989898991,0.0119,0.019
0.9090909090909092,0.0133,0.0209
0.9191919191919192,0.0152,0.024
0.9292929292929294,0.0174,0.0268
0.9393939393939394,0.0197,0.029
0.9494949494949496,0.0225,0.0341
0.9595959595959597,0.0261,0.0406
0.9696969696969697,0.0313,0.0489
0.9797979797979799,0.0407,0.064
0.98989898989899,0.061,0.0899
1.0,0.1812,0.2315


==> figures/coverage_2_8.csv <==
alpha,coverage,coverage_meanemb
0.0,0.0,0.0
0.010101010101010102,0.0,0.0
0.020202020202020204,0.0,0.0
0.030303030303030304,0.0,0.0
0.04040404040404041,0.0,0.0
0.05050505050505051,0.0,0.0001
0.06060606060606061,0.0,0.0001
0.07070707070707072,0.0,0.0003
0.08080808080808081,0.0,0.0003
0.09090909090909091,0.0,0.0003
0.10101010101010102,0.0,0.0003
0.11111111111111112,0.0,0.0003
0.12121212121212122,0.0001,0.0004
0.13131313131313133,0.0002,0.0004
0.14141414141414144,0.0002,0.0005
0.15151515151515152,0.0002,0.0005
0.16161616161616163,0.0005,0.0006
0.17171717171717174,0.0005,0.0006
0.18181818181818182,0.0005,0.0006
0.19191919191919193,0.0005,0.0007
0.20202020202020204,0.0007,0.0008
0.21212121212121213,0.0008,0.0009
0.22222222222222224,0.0008,0.0009
0.23232323232323235,0.0008,0.001
0.24242424242424243,0.0008,0.001
0.25252525252525254,0.0011,0.0011
0.26262626262626265,0.0011,0.0012
0.27272727272727276,0.0011,0.0015
0.2828282828282829,0.0012,0.0017
0.29292929292929293,0.0015,0.0018
0.30303030303030304,0.0015,0.0019
0.31313131313131315,0.0016,0.002
0.32323232323232326,0.0018,0.002
0.33333333333333337,0.0018,0.0022
0.3434343434343435,0.002,0.0024
0.3535353535353536,0.0021,0.0027
0.36363636363636365,0.0022,0.0031
0.37373737373737376,0.0026,0.0034
0.38383838383838387,0.003,0.0038
0.393939393939394,0.0033,0.0041
0.4040404040404041,0.0037,0.0043
0.4141414141414142,0.0037,0.005
0.42424242424242425,0.0038,0.0052
0.43434343434343436,0.0039,0.0057
0.4444444444444445,0.0042,0.0059
0.4545454545454546,0.0046,0.0063
0.4646464646464647,0.005,0.0066
0.4747474747474748,0.0052,0.0072
0.48484848484848486,0.0056,0.0078
0.494949494949495,0.0061,0.0087
0.5050505050505051,0.0067,0.0094
0.5151515151515152,0.0074,0.0098
0.5252525252525253,0.0077,0.0103
0.5353535353535354,0.0081,0.0114
0.5454545454545455,0.0087,0.0118
0.5555555555555556,0.0092,0.0122
0.5656565656565657,0.0103,0.0133
0.5757575757575758,0.0109,0.014
0.5858585858585859,0.012,0.0149
0.595959595959596,0.0128,0.0155
0.6060606060606061,0.0135,0.0165
0.6161616161616162,0.0143,0.0183
0.6262626262626263,0.0154,0.0197
0.6363636363636365,0.0166,0.0209
0.6464646464646465,0.0176,0.0223
0.6565656565656566,0.0185,0.0235
0.6666666666666667,0.0198,0.0252
0.6767676767676768,0.0207,0.027
0.686868686868687,0.0223,0.0286
0.696969696969697,0.0237,0.0311
0.7070707070707072,0.0254,0.034
0.7171717171717172,0.0276,0.037
0.7272727272727273,0.0294,0.0396
0.7373737373737375,0.0315,0.0417
0.7474747474747475,0.034,0.044
0.7575757575757577,0.0381,0.0485
0.7676767676767677,0.0408,0.0523
0.7777777777777778,0.0452,0.0575
0.787878787878788,0.0492,0.0629
0.797979797979798,0.0528,0.0688
0.8080808080808082,0.0568,0.0756
0.8181818181818182,0.0619,0.0817
0.8282828282828284,0.0676,0.0878
0.8383838383838385,0.0725,0.0974
0.8484848484848485,0.0776,0.1057
0.8585858585858587,0.0854,0.1154
0.8686868686868687,0.0939,0.1267
0.8787878787878789,0.1058,0.1431
0.888888888888889,0.1162,0.1561
0.8989898989898991,0.1289,0.1709
0.9090909090909092,0.1435,0.191
0.9191919191919192,0.1629,0.2128
0.9292929292929294,0.185,0.2392
0.9393939393939394,0.2162,0.2756
0.9494949494949496,0.2499,0.3106
0.9595959595959597,0.2887,0.3502
0.9696969696969697,0.339,0.4038
0.9797979797979799,0.4057,0.4717
0.98989898989899,0.5044,0.5691
1.0,0.7767,0.8112


==> figures/coverage_4_4.csv <==
alpha,coverage,coverage_meanemb
0.0,0.0014,0.0011
0.010101010101010102,0.0056,0.0073
0.020202020202020204,0.0108,0.0138
0.030303030303030304,0.0149,0.0203
0.04040404040404041,0.0201,0.0256
0.05050505050505051,0.0251,0.0325
0.06060606060606061,0.0306,0.0393
0.07070707070707072,0.0376,0.0474
0.08080808080808081,0.0438,0.054
0.09090909090909091,0.0499,0.0613
0.10101010101010102,0.0556,0.0677
0.11111111111111112,0.061,0.0755
0.12121212121212122,0.0677,0.082
0.13131313131313133,0.0747,0.0889
0.14141414141414144,0.0808,0.0978
0.15151515151515152,0.0875,0.1056
0.16161616161616163,0.0937,0.1128
0.17171717171717174,0.1003,0.1218
0.18181818181818182,0.1069,0.1288
0.19191919191919193,0.1142,0.1384
0.20202020202020204,0.1212,0.1464
0.21212121212121213,0.1281,0.1524
0.22222222222222224,0.1359,0.16
0.23232323232323235,0.1431,0.1691
0.24242424242424243,0.1496,0.1768
0.25252525252525254,0.1585,0.1867
0.26262626262626265,0.167,0.1949
0.27272727272727276,0.1748,0.2045
0.2828282828282829,0.1831,0.2127
0.29292929292929293,0.192,0.2221
0.30303030303030304,0.2007,0.2316
0.31313131313131315,0.2114,0.2432
0.32323232323232326,0.2203,0.2512
0.33333333333333337,0.2305,0.2621
0.3434343434343435,0.2401,0.2704
0.3535353535353536,0.249,0.2776
0.36363636363636365,0.2579,0.2869
0.37373737373737376,0.2694,0.2963
0.38383838383838387,0.2795,0.3092
0.393939393939394,0.2898,0.3203
0.4040404040404041,0.3005,0.3297
0.4141414141414142,0.3112,0.34
0.42424242424242425,0.321,0.3503
0.43434343434343436,0.3332,0.3609
0.4444444444444445,0.3445,0.3718
0.4545454545454546,0.3563,0.3815
0.4646464646464647,0.3665,0.3913
0.4747474747474748,0.3782,0.4031
0.48484848484848486,0.3884,0.4138
0.494949494949495,0.3997,0.4226
0.5050505050505051,0.4141,0.4353
0.5151515151515152,0.4258,0.446
0.5252525252525253,0.4395,0.4577
0.5353535353535354,0.4534,0.4689
0.5454545454545455,0.4645,0.4805
0.5555555555555556,0.4757,0.4919
0.5656565656565657,0.4912,0.505
0.5757575757575758,0.5026,0.5182
0.5858585858585859,0.5153,0.5292
0.595959595959596,0.5268,0.5407
0.6060606060606061,0.5375,0.5511
0.6161616161616162,0.5513,0.5643
0.6262626262626263,0.5653,0.5787
0.6363636363636365,0.5813,0.5919
0.6464646464646465,0.5965,0.6032
0.6565656565656566,0.6106,0.6154
0.6666666666666667,0.626,0.6271
0.6767676767676768,0.6378,0.6408
0.686868686868687,0.6526,0.6559
0.696969696969697,0.6702,0.6719
0.7070707070707072,0.6865,0.6849
0.7171717171717172,0.6986,0.6974
0.7272727272727273,0.7122,0.7103
0.7373737373737375,0.7256,0.7236
0.7474747474747475,0.7409,0.7369
0.7575757575757577,0.7582,0.7506
0.7676767676767677,0.7708,0.7631
0.7777777777777778,0.784,0.7757
0.787878787878788,0.795,0.7867
0.797979797979798,0.8066,0.7986
0.8080808080808082,0.8185,0.8119
0.8181818181818182,0.8321,0.8245
0.8282828282828284,0.8446,0.8356
0.8383838383838385,0.8576,0.848
0.8484848484848485,0.8706,0.8597
0.8585858585858587,0.8823,0.8739
0.8686868686868687,0.8921,0.8858
0.8787878787878789,0.9069,0.8985
0.888888888888889,0.9151,0.9092
0.8989898989898991,0.9256,0.9198
0.9090909090909092,0.9333,0.928
0.9191919191919192,0.9422,0.9362
0.9292929292929294,0.9497,0.9433
0.9393939393939394,0.9598,0.9531
0.9494949494949496,0.9658,0.9611
0.9595959595959597,0.9717,0.9681
0.9696969696969697,0.9798,0.9753
0.9797979797979799,0.9855,0.9828
0.98989898989899,0.9912,0.9894
1.0,0.999,0.9987


==> figures/coverage_8_2.csv <==
alpha,coverage,coverage_meanemb
0.0,0.0015,0.0012
0.010101010101010102,0.0095,0.0098
0.020202020202020204,0.0177,0.021
0.030303030303030304,0.0275,0.0314
0.04040404040404041,0.0379,0.0402
0.05050505050505051,0.0471,0.0497
0.06060606060606061,0.057,0.0596
0.07070707070707072,0.0687,0.0724
0.08080808080808081,0.0782,0.084
0.09090909090909091,0.0875,0.096
0.10101010101010102,0.0992,0.1042
0.11111111111111112,0.1091,0.1144
0.12121212121212122,0.1178,0.1236
0.13131313131313133,0.1296,0.1361
0.14141414141414144,0.1392,0.1461
0.15151515151515152,0.151,0.1586
0.16161616161616163,0.161,0.1697
0.17171717171717174,0.1726,0.1797
0.18181818181818182,0.1822,0.1908
0.19191919191919193,0.1932,0.2031
0.20202020202020204,0.2066,0.2154
0.21212121212121213,0.2184,0.2272
0.22222222222222224,0.2296,0.2391
0.23232323232323235,0.2386,0.251
0.24242424242424243,0.2511,0.2609
0.25252525252525254,0.2662,0.2729
0.26262626262626265,0.276,0.2844
0.27272727272727276,0.2874,0.2953
0.2828282828282829,0.2978,0.3072
0.29292929292929293,0.3098,0.3187
0.30303030303030304,0.3236,0.3288
0.31313131313131315,0.3367,0.3432
0.32323232323232326,0.3492,0.3533
0.33333333333333337,0.3591,0.3644
0.3434343434343435,0.3708,0.3766
0.3535353535353536,0.3831,0.3881
0.36363636363636365,0.3956,0.3992
0.37373737373737376,0.4077,0.4118
0.38383838383838387,0.4228,0.426
0.393939393939394,0.4377,0.4395
0.4040404040404041,0.4507,0.4523
0.4141414141414142,0.462,0.4631
0.42424242424242425,0.4766,0.4764
0.43434343434343436,0.489,0.4893
0.4444444444444445,0.5058,0.5053
0.4545454545454546,0.5182,0.5179
0.4646464646464647,0.5335,0.5299
0.4747474747474748,0.5477,0.5429
0.48484848484848486,0.5625,0.5565
0.494949494949495,0.5772,0.5695
0.5050505050505051,0.5944,0.5818
0.5151515151515152,0.6083,0.5944
0.5252525252525253,0.6232,0.6076
0.5353535353535354,0.6394,0.621
0.5454545454545455,0.6529,0.6326
0.5555555555555556,0.6664,0.6455
0.5656565656565657,0.682,0.6619
0.5757575757575758,0.6947,0.6765
0.5858585858585859,0.709,0.6878
0.595959595959596,0.7216,0.7007
0.6060606060606061,0.7358,0.7127
0.6161616161616162,0.7463,0.7291
0.6262626262626263,0.7614,0.7445
0.6363636363636365,0.7764,0.7567
0.6464646464646465,0.7872,0.768
0.6565656565656566,0.7997,0.7797
0.6666666666666667,0.8102,0.791
0.6767676767676768,0.8224,0.8005
0.686868686868687,0.8338,0.8117
0.696969696969697,0.845,0.8245
0.7070707070707072,0.8544,0.8329
0.7171717171717172,0.8641,0.8413
0.7272727272727273,0.875,0.8498
0.7373737373737375,0.8832,0.8592
0.7474747474747475,0.892,0.8678
0.7575757575757577,0.9008,0.8769
0.7676767676767677,0.9086,0.8856
0.7777777777777778,0.9175,0.8931
0.787878787878788,0.9243,0.901
0.797979797979798,0.9312,0.9086
0.8080808080808082,0.936,0.9165
0.8181818181818182,0.943,0.9246
0.8282828282828284,0.9484,0.9316
0.8383838383838385,0.9539,0.9376
0.8484848484848485,0.9589,0.9442
0.8585858585858587,0.9633,0.9489
0.8686868686868687,0.9679,0.9538
0.8787878787878789,0.9718,0.9597
0.888888888888889,0.9747,0.9642
0.8989898989898991,0.9782,0.9679
0.9090909090909092,0.9814,0.9726
0.9191919191919192,0.9841,0.9772
0.9292929292929294,0.9859,0.98
0.9393939393939394,0.9888,0.9839
0.9494949494949496,0.9903,0.9867
0.9595959595959597,0.9926,0.9895
0.9696969696969697,0.9951,0.9926
0.9797979797979799,0.9968,0.9954
0.98989898989899,0.9978,0.9977
1.0,0.9995,0.9995


==> figures/mnist_LATINO_PSNRs.csv <==
iter,PSNR,PSNR_mean,LPIPS_mean
1,11.115140,11.115140,0.383480
21,11.925264,11.566525,0.215330
41,12.513073,11.976380,0.165128
61,12.846078,12.310863,0.137262
81,13.077378,12.580404,0.122454
101,13.275509,12.804842,0.117617
121,13.462044,12.998084,0.111253
141,13.637007,13.168949,0.107304
161,13.788568,13.323079,0.103991
181,13.929951,13.462392,0.097817
201,14.058737,13.590398,0.094168
221,14.178631,13.709723,0.093030
241,14.264034,13.818999,0.088215
261,14.353198,13.918587,0.087646
281,14.429017,14.010901,0.083799
301,14.522203,14.099126,0.080142
321,14.605412,14.183527,0.076486
341,14.704381,14.264748,0.074615
361,14.759743,14.340630,0.070940
381,14.839134,14.412971,0.067652
401,14.900098,14.481276,0.064755
421,14.962250,14.546717,0.064121
441,15.019392,14.609113,0.062372
461,15.094339,14.669985,0.062504
481,15.112734,14.727002,0.061673
501,15.150329,14.781290,0.063057
521,15.178323,14.833492,0.064167
541,15.209106,14.883148,0.061612
561,15.274227,14.931374,0.061235
581,15.330029,14.978899,0.059559
601,15.381014,15.024934,0.060004
621,15.426272,15.069427,0.057273
641,15.474564,15.112782,0.056365
661,15.483006,15.154005,0.056879
681,15.522659,15.194344,0.057329
701,15.551959,15.233360,0.055833
721,15.600851,15.271957,0.054681
741,15.634983,15.309171,0.052367
761,15.658049,15.345193,0.050865
781,15.675253,15.379872,0.052548
801,15.719319,15.414017,0.051129
821,15.749348,15.446932,0.050505
841,15.780771,15.479398,0.049558
861,15.834466,15.511922,0.048719
881,15.891562,15.544181,0.049144
901,15.928923,15.576071,0.049836
921,15.950409,15.607553,0.049324
941,16.014521,15.639433,0.048145
961,16.031382,15.670561,0.047794
981,16.048676,15.700683,0.047392
1001,16.049135,15.729703,0.048680
1021,16.063707,15.757854,0.049132
1041,16.082397,15.785221,0.049389
1061,16.142551,15.812935,0.050122
1081,16.146250,15.839750,0.051806
1101,16.164764,15.866064,0.049667
1121,16.199181,15.892204,0.048965
1141,16.211754,15.917618,0.047468
1161,16.230873,15.942526,0.046774
1181,16.260054,15.967278,0.048742
1201,16.308380,15.992056,0.048277
1221,16.336855,16.016596,0.046397
1241,16.362623,16.040524,0.046403
1261,16.366749,16.063702,0.046121
1281,16.422592,16.086803,0.046483
1301,16.433033,16.109543,0.047067
1321,16.442495,16.131844,0.044999
1341,16.463129,16.154228,0.045697
1361,16.427147,16.175758,0.043816
1381,16.463987,16.196972,0.045735
1401,16.469749,16.217829,0.045422
1421,16.490944,16.238369,0.045308
1441,16.522547,16.258629,0.045288
1461,16.555412,16.278761,0.045004
1481,16.560686,16.298586,0.044879
1501,16.577848,16.318279,0.045076
1521,16.597603,16.337629,0.045899
1541,16.619736,16.356886,0.045608
1561,16.627218,16.376013,0.044768
1581,16.661831,16.394981,0.043307
1601,16.684700,16.413696,0.044022
1621,16.702301,16.432060,0.042683
1641,16.706594,16.450041,0.041869
1661,16.693058,16.467600,0.041666
1681,16.731590,16.485395,0.040928
1701,16.718319,16.502522,0.039798
1721,16.734665,16.519129,0.039681
1741,16.739605,16.535334,0.040129
1761,16.769369,16.551796,0.039972
1781,16.765902,16.567686,0.040986
1801,16.742483,16.583269,0.041865
1821,16.733339,16.598326,0.041542
1841,16.751719,16.613194,0.041187
1861,16.742645,16.627567,0.041576
1881,16.771238,16.641901,0.040961
1901,16.814686,16.656349,0.041516
1921,16.804440,16.670425,0.041519
1941,16.804049,16.684101,0.040268
1961,16.827702,16.697472,0.039445
1981,16.849607,16.710907,0.039435
2001,16.829683,16.723743,0.040787
2021,16.841370,16.736506,0.040331
2041,16.830088,16.748880,0.040423
2061,16.826164,16.760778,0.040912
2081,16.854500,16.772713,0.041695
2101,16.824860,16.784187,0.041889
2121,16.821152,16.795256,0.042603
2141,16.816658,16.806070,0.042151
2161,16.820457,16.816696,0.042229
2181,16.815136,16.827223,0.041700
2201,16.875679,16.837790,0.040541
2221,16.891701,16.848351,0.039351
2241,16.862207,16.858309,0.040641
2261,16.857058,16.868103,0.040972
2281,16.848732,16.877401,0.041236
2301,16.891754,16.886959,0.041186
2321,16.905895,16.896431,0.041916
2341,16.886127,16.905363,0.041208
2361,16.892241,16.914242,0.039859
2381,16.911934,16.923119,0.041765
2401,16.921444,16.931955,0.041423
2421,16.885906,16.940399,0.040955
2441,16.884727,16.948704,0.040600
2461,16.930063,16.957233,0.039922
2481,16.923267,16.965429,0.040921
2501,16.933397,16.973469,0.041134
2521,16.883867,16.981085,0.041288
2541,16.923996,16.988775,0.040440
2561,16.917303,16.996265,0.040309
2581,16.913244,17.003698,0.039641
2601,16.939117,17.011116,0.039314
2621,16.926428,17.018555,0.041070
2641,16.919893,17.025892,0.041447
2661,16.907021,17.033062,0.041667
2681,16.927362,17.040075,0.041284
2701,16.947285,17.047144,0.041161
2721,16.971165,17.054245,0.040811
2741,16.977833,17.061308,0.040502
2761,16.966206,17.068293,0.040908
2781,16.936605,17.074886,0.042229
2801,16.949808,17.081455,0.042530
2821,16.979826,17.088123,0.040526
2841,17.015491,17.094921,0.040157
2861,16.989010,17.101358,0.040979
2881,17.003975,17.107765,0.041521
2901,17.041561,17.114365,0.041462
2921,17.048687,17.120916,0.041115
2941,17.011635,17.127272,0.041411
2961,17.024723,17.133739,0.041378
2981,16.989130,17.139875,0.042374
3001,17.005785,17.146011,0.040807
3021,17.014854,17.152012,0.040600
3041,17.025675,17.157810,0.041399
3061,16.971973,17.163233,0.041524
3081,16.961960,17.168608,0.040836
3101,16.979195,17.173935,0.039809
3121,16.993586,17.179180,0.041135
3141,16.996363,17.184397,0.041898
3161,16.977341,17.189314,0.041752
3181,17.013351,17.194355,0.041329
3201,17.029182,17.199421,0.043196
3221,17.038845,17.204437,0.043024
3241,17.011137,17.209324,0.042066
3261,17.029079,17.214230,0.040960
3281,17.049829,17.219379,0.040508
3301,17.096712,17.224766,0.040095
3321,17.117855,17.230139,0.039759
3341,17.101954,17.235306,0.040024
3361,17.082033,17.240299,0.040856
3381,17.086725,17.245249,0.041393
3401,17.093166,17.250179,0.039870
3421,17.067297,17.254932,0.039634
3441,17.088345,17.259768,0.040464
3461,17.085711,17.264442,0.040853
3481,17.123383,17.269276,0.040558
3501,17.136333,17.274090,0.039998
3521,17.130198,17.278728,0.039410
3541,17.126217,17.283276,0.039140
3561,17.126495,17.287687,0.041893
3581,17.132439,17.292095,0.040084
3601,17.155464,17.296616,0.041858
3621,17.152149,17.300995,0.041378
3641,17.158810,17.305416,0.040647
3661,17.122768,17.309612,0.041745
3681,17.173569,17.314121,0.040258
3701,17.189770,17.318581,0.041446
3721,17.192719,17.323013,0.041122
3741,17.161671,17.327253,0.040287
3761,17.165848,17.331436,0.041465
3781,17.227152,17.335938,0.040624
3801,17.241920,17.340473,0.041630
3821,17.295383,17.345261,0.041760
3841,17.294401,17.350077,0.040798
3861,17.317764,17.355095,0.040193
3881,17.346249,17.360188,0.038577
3901,17.338596,17.365118,0.039308
3921,17.356298,17.370028,0.038772
3941,17.350090,17.374865,0.038888
3961,17.352617,17.379688,0.038986
3981,17.323788,17.384312,0.040083
4001,17.318630,17.388840,0.039914
4021,17.273014,17.392971,0.038589
4041,17.307011,17.397234,0.040840
4061,17.276821,17.401287,0.039988
4081,17.278572,17.405310,0.039524
4101,17.301811,17.409485,0.040387
4121,17.275766,17.413458,0.039332
4141,17.320982,17.417500,0.039682
4161,17.345636,17.421595,0.039005
4181,17.343975,17.425694,0.038717
4201,17.330141,17.429792,0.038870
4221,17.316021,17.433794,0.037582
4241,17.345917,17.437933,0.037146
4261,17.374323,17.442125,0.036644
4281,17.391953,17.446297,0.037301
4301,17.418766,17.450592,0.036260
4321,17.403095,17.454762,0.036949
4341,17.438643,17.459131,0.036733
4361,17.408504,17.463360,0.036845
4381,17.383434,17.467514,0.037599
4401,17.382404,17.471506,0.036836
4421,17.411678,17.475594,0.037131
4441,17.401045,17.479616,0.037197
4461,17.385067,17.483570,0.037057
4481,17.357279,17.487499,0.037502
4501,17.410826,17.491619,0.038237
4521,17.406734,17.495541,0.037507
4541,17.350677,17.499207,0.038748
4561,17.350538,17.502798,0.038397
4581,17.313820,17.506144,0.039226
4601,17.296341,17.509357,0.038446
4621,17.336153,17.512672,0.039015
4641,17.341908,17.516037,0.039193
4661,17.387314,17.519512,0.039523
4681,17.403801,17.522957,0.038311
4701,17.378235,17.526306,0.039656
4721,17.381884,17.529739,0.038570
4741,17.352219,17.533052,0.038675
4761,17.343342,17.536358,0.039311
4781,17.364208,17.539722,0.039266
4801,17.339695,17.543034,0.039966
4821,17.340124,17.546299,0.040235
4841,17.396168,17.549664,0.039855
4861,17.390730,17.553009,0.040492
4881,17.383286,17.556282,0.040266
4901,17.363001,17.559462,0.040293
4921,17.396715,17.562767,0.040696
4941,17.431313,17.566185,0.041381
4961,17.442415,17.569622,0.040156
4981,17.410143,17.572874,0.040361
5001,17.481855,17.576378,0.039838
5021,17.500761,17.579878,0.040537
5041,17.511562,17.583420,0.040065
5061,17.503988,17.586868,0.039038
5081,17.516518,17.590393,0.038807
5101,17.500753,17.593920,0.037862
5121,17.475161,17.597240,0.039772
5141,17.453968,17.600594,0.038284
5161,17.452076,17.603886,0.039241
5181,17.450737,17.607061,0.038385
5201,17.478741,17.610390,0.038452
5221,17.457407,17.613567,0.037826
5241,17.424503,17.616615,0.039039
5261,17.458710,17.619812,0.039246
5281,17.480387,17.623138,0.039251
5301,17.507338,17.626514,0.039196
5321,17.535526,17.629929,0.040512
5341,17.537691,17.633385,0.041320
5361,17.537739,17.636904,0.038849
5381,17.525372,17.640406,0.040353
5401,17.532928,17.643837,0.041076
5421,17.509071,17.647230,0.040427
5441,17.538595,17.650644,0.040666
5461,17.562412,17.654135,0.040141
5481,17.582985,17.657675,0.040038
5501,17.578590,17.661110,0.040251
5521,17.538603,17.664333,0.041023
5541,17.539408,17.667574,0.040015
5561,17.561083,17.670889,0.040627
5581,17.584574,17.674187,0.040397
5601,17.568953,17.677485,0.042320
5621,17.536619,17.680643,0.041653
5641,17.529587,17.683762,0.042393
5661,17.561634,17.686995,0.041630
5681,17.542225,17.690157,0.040739
5701,17.550943,17.693260,0.040419
5721,17.561874,17.696384,0.040010
5741,17.555649,17.699398,0.040319
5761,17.553326,17.702396,0.041295
5781,17.549736,17.705326,0.040966
5801,17.513702,17.708076,0.041099
5821,17.483068,17.710695,0.040826
5841,17.499016,17.713364,0.041144
5861,17.528988,17.716057,0.041404
5881,17.540430,17.718830,0.041902
5901,17.576824,17.721670,0.040953
5921,17.564322,17.724529,0.040776
5941,17.549704,17.727343,0.040961
5961,17.550323,17.730021,0.040628
5981,17.582239,17.732761,0.040392
6001,17.585056,17.735470,0.039182
6021,17.601641,17.738209,0.039788
6041,17.606979,17.740980,0.039791
6061,17.591400,17.743710,0.040878
6081,17.568214,17.746332,0.040998
6101,17.544140,17.748859,0.040370
6121,17.528673,17.751255,0.040839
6141,17.566704,17.753805,0.040245
6161,17.562670,17.756311,0.040382
6181,17.552271,17.758709,0.040600
6201,17.565655,17.761213,0.041115
6221,17.583416,17.763783,0.040698
6241,17.572636,17.766300,0.040061
6261,17.550068,17.768692,0.039327
6281,17.520588,17.770969,0.040287
6301,17.529850,17.773249,0.039040
6321,17.508640,17.775396,0.039273
6341,17.504843,17.777517,0.038814
6361,17.486813,17.779579,0.039057
6381,17.461544,17.781548,0.040013
6401,17.500742,17.783602,0.039073
6421,17.470455,17.785509,0.039272
6441,17.536373,17.787611,0.040383
6461,17.548315,17.789732,0.039292
6481,17.537306,17.791763,0.038446
6501,17.545998,17.793831,0.038466
6521,17.538330,17.795858,0.038789
6541,17.551348,17.797863,0.038343
6561,17.550812,17.799879,0.038977
6581,17.568413,17.801903,0.039451
6601,17.576427,17.803974,0.039745
6621,17.539627,17.805931,0.039492
6641,17.577993,17.807997,0.040249
6661,17.560917,17.810013,0.039688
6681,17.546997,17.811964,0.039076
6701,17.566210,17.813972,0.039482
6721,17.543240,17.815905,0.040239
6741,17.538765,17.817833,0.039593
6761,17.537210,17.819736,0.041111
6781,17.515797,17.821531,0.040785
6801,17.513700,17.823347,0.041416
6821,17.528334,17.825178,0.041802
6841,17.555424,17.827051,0.041037
6861,17.543642,17.828861,0.040646
6881,17.568104,17.830774,0.040760
6901,17.589684,17.832720,0.041509
6921,17.603218,17.834637,0.040380
6941,17.567783,17.836441,0.040796
6961,17.598717,17.838341,0.040556
6981,17.641806,17.840324,0.041010
7001,17.652954,17.842308,0.040732
7021,17.658751,17.844284,0.039816
7041,17.639776,17.846251,0.040882
7061,17.639334,17.848227,0.040771
7081,17.615417,17.850140,0.039114
7101,17.595810,17.851984,0.040501
7121,17.584187,17.853786,0.040037
7141,17.615723,17.855680,0.040185
7161,17.580328,17.857475,0.041017
7181,17.561165,17.859173,0.041210
7201,17.604803,17.860992,0.039377
7221,17.607868,17.862818,0.039913
7241,17.620340,17.864647,0.039754
7261,17.627033,17.866455,0.040585
7281,17.616413,17.868216,0.040575
7301,17.610056,17.869968,0.039696
7321,17.588093,17.871691,0.041233
7341,17.603848,17.873480,0.040828
7361,17.636326,17.875359,0.040178
7381,17.652756,17.877216,0.040567
7401,17.646595,17.879045,0.040368
7421,17.660034,17.880911,0.041325
7441,17.654095,17.882769,0.041748
7461,17.647377,17.884581,0.042015
7481,17.649981,17.886354,0.042024
7501,17.624138,17.888062,0.041423
7521,17.635145,17.889801,0.039250
7541,17.594883,17.891453,0.040163
7561,17.566490,17.892988,0.039626
7581,17.529795,17.894438,0.039369
7601,17.498453,17.895714,0.039376
7621,17.509825,17.897032,0.040022
7641,17.504614,17.898310,0.040273
7661,17.488895,17.899569,0.041413
7681,17.502178,17.900835,0.040423
7701,17.498524,17.902084,0.040108
7721,17.521694,17.903347,0.040879
7741,17.498564,17.904535,0.040111
7761,17.484018,17.905678,0.040235
7781,17.495075,17.906874,0.040751
7801,17.464319,17.907967,0.041192
7821,17.476746,17.909081,0.040591
7841,17.471210,17.910221,0.040069
7861,17.439964,17.911264,0.040907
7881,17.450294,17.912308,0.039882
7901,17.489561,17.913429,0.039758
7921,17.494528,17.914604,0.039240
7941,17.500751,17.915760,0.039413
7961,17.562723,17.917076,0.039115
7981,17.568729,17.918356,0.039505
8001,17.551302,17.919647,0.039022
8021,17.550507,17.920885,0.038919
8041,17.548124,17.922161,0.039137
8061,17.543375,17.923357,0.039487
8081,17.545702,17.924486,0.039977
8101,17.528097,17.925579,0.039452
8121,17.530771,17.926714,0.040072
8141,17.544558,17.927896,0.039347
8161,17.495157,17.928946,0.041105
8181,17.536106,17.930107,0.040411
8201,17.503464,17.931211,0.040148
8221,17.485334,17.932257,0.040141
8241,17.529619,17.933386,0.040660
8261,17.491165,17.934402,0.040570
8281,17.472631,17.935398,0.040585
8301,17.499702,17.936443,0.040281
8321,17.510927,17.937479,0.040387
8341,17.490685,17.938490,0.040494
8361,17.492851,17.939528,0.040019
8381,17.447330,17.940468,0.039553
8401,17.434471,17.941402,0.039639
8421,17.440529,17.942362,0.040574
8441,17.431425,17.943342,0.040859
8461,17.428211,17.944262,0.040430
8481,17.419724,17.945108,0.040503
8501,17.402618,17.945915,0.041662
8521,17.433084,17.946812,0.042221
8541,17.407745,17.947634,0.040677
8561,17.432549,17.948488,0.040303
8581,17.458843,17.949348,0.041027
8601,17.460587,17.950207,0.040854
8621,17.421263,17.950983,0.041360
8641,17.399206,17.951687,0.040856
8661,17.408476,17.952400,0.040528
8681,17.400747,17.953114,0.040191
8701,17.366238,17.953787,0.039799
8721,17.367298,17.954388,0.039240
8741,17.355482,17.955038,0.040031
8761,17.343931,17.955647,0.039896
8781,17.351585,17.956270,0.040139
8801,17.332199,17.956879,0.040487
8821,17.344883,17.957531,0.040299
8841,17.369911,17.958172,0.039748
8861,17.376892,17.958767,0.039487
8881,17.383224,17.959385,0.039288
8901,17.386024,17.960011,0.039484
8921,17.420685,17.960680,0.039292
8941,17.412201,17.961327,0.040655
8961,17.403538,17.961922,0.041230
8981,17.405066,17.962500,0.041082
9001,17.424475,17.963127,0.040785
9021,17.426531,17.963787,0.040287
9041,17.413906,17.964432,0.040547
9061,17.403149,17.965023,0.040699
9081,17.416168,17.965670,0.040104
9101,17.422462,17.966349,0.039605
9121,17.411011,17.966995,0.038614
9141,17.405312,17.967588,0.039276
9161,17.399778,17.968155,0.040276
9181,17.395384,17.968714,0.041374
9201,17.385584,17.969231,0.040507
9221,17.405254,17.969818,0.041870
9241,17.427956,17.970423,0.041206
9261,17.403891,17.970978,0.041058
9281,17.404478,17.971527,0.041444
9301,17.387732,17.972021,0.041921
9321,17.386755,17.972540,0.041949
9341,17.384634,17.973072,0.041594
9361,17.392506,17.973591,0.042468
9381,17.405363,17.974102,0.042206
9401,17.422674,17.974686,0.041627
9421,17.427856,17.975258,0.041213
9441,17.440676,17.975836,0.040612
9461,17.476984,17.976477,0.041129
9481,17.506845,17.977160,0.040328
9501,17.512774,17.977846,0.039508
9521,17.541683,17.978647,0.039763
9541,17.549097,17.979437,0.039170
9561,17.551697,17.980232,0.038884
9581,17.566042,17.981077,0.039162
9601,17.561047,17.981880,0.038580
9621,17.543852,17.982643,0.037306
9641,17.538212,17.983376,0.038625
9661,17.548321,17.984154,0.037668
9681,17.542072,17.984892,0.038998
9701,17.578753,17.985712,0.039127
9721,17.563015,17.986479,0.039165
9741,17.545898,17.987238,0.037938
9761,17.533117,17.987955,0.038882
9781,17.542051,17.988705,0.038116
9801,17.541178,17.989494,0.037502
9821,17.548674,17.990286,0.037537
9841,17.575993,17.991167,0.037671
9861,17.542604,17.992016,0.036287
9881,17.526131,17.992853,0.036749
9901,17.547291,17.993702,0.037014
9921,17.594650,17.994699,0.037781
9941,17.537090,17.995586,0.037802
9961,17.567064,17.996517,0.039149
9981,17.542717,17.997379,0.038201
10001,17.518929,17.998192,0.039218
10021,17.527300,17.999041,0.040778
10041,17.450972,17.999704,0.040853
10061,17.495377,18.000477,0.039860
10081,17.502485,18.001261,0.038663
10101,17.490078,18.002007,0.039310
10121,17.493805,18.002773,0.038929
10141,17.467762,18.003519,0.038515
10161,17.452541,18.004217,0.039286
10181,17.455145,18.004921,0.040897
10201,17.440285,18.005602,0.040459
10221,17.423552,18.006231,0.040477
10241,17.380356,18.006714,0.040919
10261,17.358767,18.007175,0.039415
10281,17.377216,18.007647,0.040972
10301,17.387323,18.008125,0.040252
10321,17.361454,18.008549,0.040108
10341,17.367800,18.009003,0.039312
10361,17.397003,18.009514,0.039682
10381,17.418587,18.010059,0.040392
10401,17.401196,18.010525,0.040224
10421,17.421413,18.011045,0.040950
10441,17.454628,18.011639,0.039957
10461,17.447662,18.012230,0.039758
10481,17.461931,18.012850,0.039376
10501,17.446377,18.013504,0.039989
10521,17.441383,18.014149,0.039853
10541,17.467810,18.014841,0.039331
10561,17.474640,18.015511,0.039418
10581,17.471464,18.016165,0.040634
10601,17.476986,18.016808,0.040138
10621,17.497396,18.017517,0.040333
10641,17.504465,18.018225,0.040518
10661,17.532625,18.018955,0.041563
10681,17.515953,18.019674,0.040815
10701,17.517630,18.020405,0.040918
10721,17.501154,18.021133,0.040515
10741,17.504194,18.021822,0.038974
10761,17.503281,18.022497,0.038791
10781,17.487801,18.023098,0.038861
10801,17.530819,18.023817,0.038442
10821,17.556658,18.024574,0.039847
10841,17.574968,18.025370,0.039072
10861,17.548147,18.026127,0.040153
10881,17.558668,18.026875,0.039023
10901,17.561777,18.027607,0.039966
10921,17.558859,18.028351,0.039661
10941,17.571056,18.029093,0.038990
10961,17.590948,18.029884,0.038658
10981,17.619480,18.030697,0.038591
11001,17.580286,18.031458,0.039551
11021,17.580355,18.032200,0.039448
11041,17.578453,18.032915,0.039339
11061,17.577219,18.033602,0.039941
11081,17.545946,18.034218,0.039269
11101,17.557608,18.034880,0.039942
11121,17.519733,18.035465,0.040035
11141,17.519138,18.036030,0.039896
11161,17.544611,18.036638,0.039874
11181,17.590052,18.037306,0.040300
11201,17.565020,18.037945,0.040499
11221,17.592709,18.038593,0.040821
11241,17.589462,18.039223,0.040926
11261,17.611347,18.039911,0.039332
11281,17.598774,18.040586,0.040397
11301,17.591183,18.041264,0.040107
11321,17.585396,18.041943,0.040013
11341,17.597712,18.042646,0.039477
11361,17.590408,18.043299,0.039915
11381,17.586908,18.043947,0.040142
11401,17.563309,18.044550,0.040667
11421,17.561314,18.045124,0.040142
11441,17.603287,18.045778,0.040506
11461,17.606842,18.046413,0.040334
11481,17.606432,18.047041,0.039876
11501,17.605471,18.047691,0.040809
11521,17.589464,18.048307,0.041435
11541,17.650808,18.049021,0.040958
11561,17.658310,18.049719,0.040844
11581,17.627537,18.050373,0.040908
11601,17.632645,18.051043,0.040922
11621,17.617641,18.051636,0.041016
11641,17.623972,18.052263,0.039648
11661,17.603390,18.052843,0.039389
11681,17.620884,18.053461,0.039949
11701,17.599054,18.054012,0.040579
11721,17.596634,18.054523,0.040753
11741,17.586948,18.055031,0.041077
11761,17.586639,18.055532,0.040683
11781,17.555313,18.055975,0.041574
11801,17.573980,18.056465,0.041758
11821,17.546545,18.056870,0.040547
11841,17.551361,18.057266,0.042569
11861,17.537390,18.057642,0.042047
11881,17.524490,18.057983,0.041934
11901,17.495945,18.058308,0.042077
11921,17.507431,18.058666,0.043554
11941,17.547440,18.059095,0.043367
11961,17.517006,18.059490,0.041921
11981,17.485388,18.059835,0.040868
12001,17.488478,18.060192,0.040946
12021,17.476595,18.060511,0.042165
12041,17.478500,18.060831,0.041388
12061,17.490532,18.061190,0.041381
12081,17.522701,18.061586,0.041872
12101,17.488972,18.061901,0.041966
12121,17.492027,18.062223,0.040492
12141,17.505568,18.062561,0.039239
12161,17.509998,18.062889,0.039717
12181,17.532249,18.063263,0.039335
12201,17.505835,18.063599,0.040406
12221,17.504997,18.063898,0.040514
12241,17.501373,18.064213,0.039201
12261,17.532074,18.064573,0.039246
12281,17.500418,18.064888,0.040372
12301,17.482540,18.065170,0.041111
12321,17.526251,18.065531,0.041040
12341,17.526459,18.065899,0.040104
12361,17.506876,18.066233,0.040735
12381,17.468647,18.066517,0.040285
12401,17.508099,18.066833,0.040703
12421,17.499662,18.067131,0.040737
12441,17.482721,18.067440,0.042640
12461,17.460995,18.067717,0.042396
12481,17.485783,18.068031,0.042752
12501,17.459618,18.068291,0.043507
12521,17.443445,18.068527,0.043487
12541,17.461998,18.068787,0.043014
12561,17.442738,18.069000,0.042343
12581,17.395588,18.069193,0.043126
12601,17.384798,18.069370,0.043056
12621,17.387547,18.069565,0.042318
12641,17.398369,18.069752,0.041993
12661,17.420830,18.069975,0.040897
12681,17.423149,18.070194,0.043117
12701,17.423784,18.070408,0.042760
12721,17.410534,18.070610,0.040996
12741,17.393990,18.070766,0.042343
12761,17.422724,18.071005,0.043079
12781,17.404282,18.071215,0.043256
12801,17.402473,18.071396,0.042978
12821,17.420681,18.071606,0.042702
12841,17.401571,18.071812,0.042911
12861,17.390402,18.072006,0.042180
12881,17.412277,18.072241,0.040680
12901,17.373022,18.072418,0.040684
12921,17.361143,18.072592,0.041899
12941,17.375210,18.072784,0.040796
12961,17.376040,18.072966,0.042145
12981,17.339863,18.073099,0.043273
13001,17.338173,18.073221,0.043801
13021,17.320221,18.073338,0.041310
13041,17.319723,18.073442,0.042743
13061,17.326591,18.073559,0.043049
13081,17.367064,18.073719,0.043781
13101,17.399361,18.073961,0.042661
13121,17.426680,18.074223,0.041609
13141,17.410007,18.074490,0.041492
13161,17.403004,18.074789,0.042327
13181,17.402248,18.075054,0.042291
13201,17.406837,18.075287,0.042091
13221,17.373806,18.075481,0.042839
13241,17.359451,18.075649,0.042619
13261,17.361034,18.075823,0.043582
13281,17.370232,18.076008,0.043669
13301,17.366190,18.076176,0.043516
13321,17.354261,18.076292,0.042620
13341,17.339403,18.076403,0.041994
13361,17.359264,18.076538,0.042659
13381,17.351870,18.076670,0.040805
13401,17.324160,18.076752,0.041454
13421,17.332970,18.076796,0.042176
13441,17.312836,18.076824,0.041016
13461,17.306261,18.076874,0.041430
13481,17.298906,18.076880,0.041224
13501,17.346869,18.076937,0.041742
13521,17.339956,18.076984,0.041158
13541,17.355583,18.077040,0.041742
13561,17.375164,18.077148,0.043174
13581,17.407190,18.077314,0.041519
13601,17.443411,18.077534,0.040411
13621,17.464056,18.077766,0.040234
13641,17.462589,18.077978,0.040517
13661,17.458637,18.078163,0.040166
13681,17.470051,18.078350,0.039706
13701,17.471340,18.078548,0.040681
13721,17.467249,18.078730,0.039998
13741,17.437359,18.078865,0.039512
13761,17.437820,18.079006,0.040145
13781,17.464327,18.079201,0.041153
13801,17.509703,18.079479,0.039813
13821,17.494289,18.079744,0.041179
13841,17.432194,18.079920,0.039745
13861,17.415112,18.080067,0.040169
13881,17.439430,18.080231,0.040552
13901,17.438715,18.080385,0.040322
13921,17.438389,18.080523,0.040607
13941,17.450068,18.080696,0.040927
13961,17.446405,18.080877,0.040141
13981,17.503866,18.081114,0.039847
14001,17.522247,18.081400,0.039317
14021,17.538837,18.081692,0.038800
14041,17.533516,18.081944,0.039241
14061,17.516895,18.082161,0.038957
14081,17.495890,18.082331,0.038972
14101,17.479246,18.082476,0.038166
14121,17.496998,18.082642,0.038413
14141,17.536606,18.082869,0.038883
14161,17.492182,18.083061,0.039058
14181,17.544754,18.083313,0.039308
14201,17.512177,18.083530,0.038800
14221,17.478424,18.083712,0.038170
14241,17.480085,18.083895,0.037947
14261,17.470028,18.084045,0.038569
14281,17.478992,18.084188,0.039599
14301,17.456789,18.084301,0.039305
14321,17.452114,18.084408,0.038231
14341,17.452831,18.084522,0.037731
14361,17.426477,18.084595,0.039126
14381,17.472475,18.084742,0.040370
14401,17.445343,18.084867,0.039435
14421,17.468138,18.085035,0.040021
14441,17.491167,18.085230,0.039640
14461,17.510529,18.085459,0.039878
14481,17.496254,18.085653,0.039292
14501,17.496710,18.085838,0.039558
14521,17.458986,18.085964,0.040195
14541,17.475716,18.086136,0.040405
14561,17.473892,18.086309,0.040593
14581,17.508242,18.086517,0.039059
14601,17.514446,18.086735,0.038781
14621,17.490694,18.086943,0.039201
14641,17.468647,18.087130,0.040641
14661,17.444496,18.087296,0.041741
14681,17.396204,18.087404,0.041599
14701,17.389677,18.087492,0.042192
14721,17.400110,18.087603,0.042659
14741,17.437569,18.087770,0.042561
14761,17.432636,18.087942,0.042999
14781,17.412411,18.088078,0.042732
14801,17.379791,18.088177,0.043110
14821,17.397272,18.088305,0.043848
14841,17.394363,18.088448,0.042208
14861,17.373501,18.088564,0.041666
14881,17.386572,18.088699,0.041611
14901,17.362080,18.088793,0.041755
14921,17.380426,18.088923,0.042124
14941,17.382099,18.089071,0.042300
14961,17.370028,18.089203,0.043586
14981,17.357088,18.089302,0.043267
15001,17.339384,18.089397,0.043341
15021,17.372620,18.089550,0.042716
15041,17.362349,18.089659,0.042480
15061,17.380850,18.089796,0.042761
15081,17.400949,18.089973,0.042287
15101,17.423674,18.090151,0.042934
15121,17.420876,18.090298,0.042732
15141,17.402615,18.090446,0.042117
15161,17.415569,18.090597,0.042893
15181,17.408489,18.090734,0.042587
15201,17.367947,18.090832,0.042216
15221,17.391022,18.090969,0.042554
15241,17.385189,18.091103,0.041964
15261,17.359184,18.091179,0.041575
15281,17.357607,18.091259,0.041161
15301,17.321703,18.091280,0.041226
15321,17.289244,18.091244,0.042709
15341,17.313490,18.091246,0.042880
15361,17.332258,18.091288,0.042609
15381,17.331976,18.091333,0.043164
15401,17.346819,18.091385,0.042700
15421,17.350758,18.091465,0.043177
15441,17.400167,18.091619,0.043352
15461,17.405514,18.091778,0.042559
15481,17.394407,18.091904,0.042834
15501,17.425293,18.092064,0.043378
15521,17.448137,18.092247,0.041736
15541,17.438253,18.092415,0.042686
15561,17.453583,18.092623,0.043338
15581,17.415092,18.092791,0.043056
15601,17.419584,18.092949,0.043776
15621,17.401960,18.093081,0.042358
15641,17.431618,18.093250,0.042547
15661,17.447311,18.093437,0.042474
15681,17.438795,18.093599,0.042201
15701,17.441963,18.093779,0.042731
15721,17.444427,18.093977,0.043040
15741,17.449926,18.094181,0.042647
15761,17.454918,18.094339,0.042739
15781,17.425056,18.094467,0.042866
15801,17.382734,18.094570,0.043023
15821,17.380936,18.094675,0.042981
15841,17.364708,18.094746,0.044420
15861,17.402256,18.094864,0.044824
15881,17.396307,18.094948,0.044885
15901,17.403009,18.095047,0.043296
15921,17.376884,18.095119,0.042776
15941,17.342983,18.095165,0.043770
15961,17.388823,18.095249,0.042892
15981,17.406399,18.095369,0.043281
16001,17.413700,18.095505,0.043725
16021,17.457706,18.095686,0.042628
16041,17.444069,18.095814,0.043237
16061,17.436241,18.095959,0.042736
16081,17.438919,18.096092,0.043227
16101,17.409571,18.096197,0.043456
16121,17.422674,18.096302,0.043012
16141,17.457413,18.096468,0.042907
16161,17.421425,18.096577,0.042242
16181,17.437010,18.096710,0.040463
16201,17.395315,18.096783,0.041331
16221,17.395527,18.096844,0.041027
16241,17.414948,18.096935,0.040755
16261,17.441319,18.097057,0.041542
16281,17.483299,18.097240,0.040187
16301,17.449383,18.097404,0.041075
16321,17.464365,18.097589,0.040578
16341,17.461859,18.097799,0.041500
16361,17.455509,18.097969,0.042278
16381,17.445696,18.098124,0.042549
16401,17.432043,18.098270,0.041938
16421,17.440504,18.098423,0.041130
16441,17.404705,18.098524,0.041837
16461,17.396486,18.098614,0.041578
16481,17.411304,18.098747,0.040431
16501,17.398170,18.098846,0.042055
16521,17.437695,18.098982,0.042669
16541,17.470860,18.099159,0.040897
16561,17.509987,18.099388,0.041401
16581,17.508329,18.099615,0.042725
16601,17.488964,18.099808,0.042796
16621,17.478874,18.099993,0.041798
16641,17.461323,18.100170,0.042694
16661,17.483015,18.100351,0.042547
16681,17.497799,18.100582,0.041202
16701,17.501234,18.100805,0.041963
16721,17.525101,18.101051,0.041145
16741,17.499681,18.101280,0.041431
16761,17.501057,18.101519,0.040558
16781,17.500832,18.101774,0.042007
16801,17.510950,18.102043,0.040691
16821,17.494560,18.102308,0.039694
16841,17.510340,18.102598,0.041349
16861,17.494417,18.102879,0.041053
16881,17.510231,18.103165,0.039501
16901,17.514866,18.103460,0.040653
16921,17.491562,18.103741,0.039945
16941,17.496834,18.104013,0.040824
16961,17.517155,18.104328,0.041768
16981,17.507816,18.104652,0.041830
17001,17.521599,18.104975,0.041443
17021,17.497593,18.105236,0.041245
17041,17.489864,18.105488,0.039904
17061,17.543121,18.105814,0.041364
17081,17.546682,18.106163,0.042050
17101,17.546141,18.106510,0.041967
17121,17.506035,18.106806,0.040792
17141,17.491339,18.107080,0.040552
17161,17.510374,18.107365,0.041299
17181,17.494911,18.107615,0.040116
17201,17.457460,18.107819,0.040807
17221,17.472435,18.108047,0.040418
17241,17.483774,18.108295,0.042078
17261,17.497084,18.108547,0.041349
17281,17.527710,18.108837,0.040746
17301,17.476868,18.109043,0.040100
17321,17.492676,18.109249,0.040885
17341,17.503365,18.109472,0.040056
17361,17.482355,18.109674,0.041562
17381,17.519630,18.109911,0.042123
17401,17.529676,18.110176,0.041931
17421,17.485262,18.110388,0.042156
17441,17.463617,18.110565,0.041961
17461,17.475912,18.110754,0.042504
17481,17.470770,18.110939,0.042842
17501,17.486271,18.111130,0.042373
17521,17.519405,18.111357,0.042104
17541,17.502911,18.111568,0.042414
17561,17.500168,18.111753,0.041759
17581,17.516630,18.111950,0.041759
17601,17.518341,18.112146,0.041634
17621,17.545233,18.112400,0.041265
17641,17.562510,18.112671,0.041836
17661,17.520485,18.112879,0.041165
17681,17.534039,18.113108,0.041713
17701,17.538252,18.113358,0.042003
17721,17.529295,18.113596,0.041444
17741,17.549812,18.113840,0.040904
17761,17.510403,18.114054,0.040850
17781,17.530586,18.114304,0.042074
17801,17.538700,18.114571,0.042482
17821,17.554993,18.114849,0.043015
17841,17.571962,18.115141,0.042819
17861,17.594887,18.115448,0.042158
17881,17.588484,18.115755,0.041400
17901,17.568853,18.116049,0.041099
17921,17.573265,18.116348,0.041049
17941,17.535460,18.116632,0.042227
17961,17.587532,18.116970,0.040189
17981,17.595621,18.117315,0.041011
18001,17.602926,18.117659,0.040381
18021,17.615829,18.118025,0.041720
18041,17.608047,18.118397,0.042052
18061,17.595236,18.118740,0.040975
18081,17.635799,18.119135,0.039977
18101,17.642189,18.119526,0.039817
18121,17.669790,18.119947,0.041491
18141,17.675522,18.120373,0.042398
18161,17.625807,18.120743,0.042891
18181,17.628141,18.121099,0.041940
18201,17.611298,18.121441,0.041778
18221,17.618511,18.121790,0.042557
18241,17.617298,18.122135,0.042050
18261,17.626144,18.122498,0.040963
18281,17.649681,18.122877,0.040336
18301,17.645189,18.123251,0.040506
18321,17.632023,18.123608,0.041189
18341,17.579294,18.123909,0.040605
18361,17.553711,18.124191,0.041061
18381,17.570259,18.124479,0.040613
18401,17.583124,18.124779,0.041245
18421,17.581938,18.125084,0.040636
18441,17.583492,18.125380,0.041074
18461,17.595964,18.125675,0.039768
18481,17.569582,18.125944,0.041410
18501,17.600533,18.126236,0.040069
18521,17.578260,18.126488,0.040764
18541,17.577219,18.126728,0.040595
18561,17.576900,18.126965,0.040706
18581,17.588018,18.127235,0.040917
18601,17.563290,18.127487,0.040429
18621,17.541082,18.127705,0.040577
18641,17.520073,18.127890,0.040092
18661,17.503851,18.128067,0.040430
18681,17.471878,18.128229,0.040963
18701,17.449781,18.128363,0.041378
18721,17.447407,18.128479,0.041257
18741,17.424328,18.128561,0.041531
18761,17.416313,18.128632,0.040360
18781,17.414396,18.128717,0.039256
18801,17.466057,18.128824,0.039857
18821,17.474516,18.128931,0.040366
18841,17.468679,18.129055,0.041008
18861,17.445393,18.129131,0.042669
18881,17.454521,18.129232,0.041214
18901,17.456131,18.129335,0.039802
18921,17.449398,18.129450,0.040334
18941,17.451504,18.129549,0.039425
18961,17.468197,18.129658,0.039878
18981,17.491463,18.129805,0.041407
19001,17.496881,18.129940,0.041959
19021,17.494219,18.130053,0.041896
19041,17.491734,18.130165,0.041571
19061,17.470764,18.130262,0.040481
19081,17.483229,18.130383,0.042236
19101,17.455074,18.130478,0.041486
19121,17.483747,18.130608,0.039969
19141,17.492628,18.130735,0.040358
19161,17.537037,18.130915,0.041549
19181,17.519737,18.131094,0.041777
19201,17.550756,18.131296,0.040553
19221,17.549427,18.131491,0.039928
19241,17.577070,18.131693,0.040449
19261,17.575510,18.131908,0.040205
19281,17.566969,18.132122,0.039545
19301,17.558151,18.132332,0.040719
19321,17.541279,18.132524,0.039909
19341,17.517004,18.132698,0.040596
19361,17.530815,18.132906,0.039527
19381,17.525658,18.133091,0.038983
19401,17.510141,18.133249,0.038566
19421,17.517653,18.133429,0.038318
19441,17.499325,18.133602,0.039511
19461,17.543331,18.133814,0.040508
19481,17.503094,18.133993,0.041063
19501,17.542553,18.134237,0.040183
19521,17.538673,18.134472,0.039813
19541,17.509762,18.134678,0.040093
19561,17.495207,18.134872,0.039839
19581,17.488941,18.135069,0.040044
19601,17.505863,18.135288,0.040313
19621,17.475777,18.135490,0.039998
19641,17.485538,18.135698,0.039510
19661,17.496679,18.135920,0.039334
19681,17.486355,18.136137,0.039319
19701,17.531324,18.136375,0.040269
19721,17.528376,18.136593,0.038874
19741,17.514515,18.136793,0.039945
19761,17.553869,18.137024,0.040442
19781,17.562914,18.137259,0.040884
19801,17.564346,18.137491,0.040581
19821,17.492353,18.137659,0.040930
19841,17.463331,18.137775,0.041123
19861,17.436096,18.137886,0.040512
19881,17.452339,18.138027,0.039523
19901,17.444401,18.138157,0.040371
19921,17.424213,18.138275,0.040508
19941,17.445833,18.138424,0.040964
19961,17.448330,18.138582,0.042146
19981,17.479544,18.138773,0.041489
20001,17.502911,18.138966,0.041659
20021,17.476843,18.139132,0.040995
20041,17.463957,18.139303,0.041470
20061,17.443148,18.139456,0.041248
20081,17.451374,18.139631,0.041290
20101,17.430130,18.139799,0.041159
20121,17.438759,18.139984,0.040735
20141,17.448784,18.140181,0.040102
20161,17.479853,18.140404,0.039804
20181,17.468245,18.140610,0.040767
20201,17.463634,18.140808,0.041166
20221,17.491676,18.141026,0.040752
20241,17.480690,18.141233,0.041457
20261,17.450819,18.141418,0.041020
20281,17.446161,18.141596,0.041152
20301,17.478510,18.141806,0.040315
20321,17.492157,18.142038,0.040698
20341,17.487549,18.142250,0.040588
20361,17.460930,18.142418,0.041472
20381,17.446815,18.142578,0.041597
20401,17.448122,18.142746,0.040600
20421,17.486284,18.142954,0.040205
20441,17.477673,18.143145,0.040664
20461,17.484364,18.143351,0.041461
20481,17.505716,18.143562,0.040941
20501,17.470205,18.143742,0.040386
20521,17.491852,18.143948,0.039722
20541,17.461369,18.144129,0.039930
20561,17.478746,18.144304,0.041241
20581,17.457870,18.144444,0.042352
20601,17.456987,18.144596,0.042758
20621,17.481163,18.144760,0.042592
20641,17.519535,18.144943,0.043150
20661,17.531815,18.145130,0.041742
20681,17.551542,18.145340,0.042085
20701,17.515127,18.145519,0.043474
20721,17.509138,18.145697,0.042589
20741,17.508087,18.145878,0.042559
20761,17.489676,18.146059,0.043432
20781,17.499857,18.146259,0.043506
20801,17.483746,18.146446,0.042767
20821,17.473982,18.146612,0.043199
20841,17.446056,18.146749,0.042862
20861,17.440655,18.146868,0.042450
20881,17.461309,18.146997,0.043578
20901,17.460772,18.147110,0.044284
20921,17.438074,18.147194,0.043728
20941,17.474033,18.147320,0.041960
20961,17.444065,18.147429,0.042658
20981,17.444904,18.147547,0.042600
21001,17.489376,18.147699,0.043018
21021,17.483057,18.147846,0.042000
21041,17.502666,18.148008,0.041926
21061,17.503677,18.148197,0.042562
21081,17.506792,18.148380,0.042843
21101,17.488224,18.148535,0.042685
21121,17.516048,18.148716,0.043398
21141,17.547102,18.148916,0.042201
21161,17.568136,18.149132,0.041881
21181,17.550066,18.149336,0.042061
21201,17.548813,18.149540,0.041345
21221,17.499660,18.149685,0.041202
21241,17.495687,18.149817,0.042123
21261,17.500362,18.149958,0.041353
21281,17.537767,18.150141,0.039767
21301,17.548754,18.150337,0.040480
21321,17.522482,18.150490,0.040681
21341,17.495544,18.150621,0.043253
21361,17.506662,18.150770,0.043547
21381,17.477057,18.150879,0.044106
21401,17.468117,18.150990,0.042272
21421,17.493788,18.151117,0.041900
21441,17.498898,18.151249,0.041852
21461,17.495159,18.151390,0.041923
21481,17.496136,18.151520,0.041809
21501,17.539192,18.151705,0.042142
21521,17.567009,18.151934,0.041319
21541,17.611057,18.152185,0.041979
21561,17.590731,18.152422,0.042843
21581,17.573225,18.152624,0.043133
21601,17.571890,18.152817,0.042282
21621,17.578712,18.153021,0.041562
21641,17.567131,18.153219,0.041132
21661,17.562824,18.153402,0.041539
21681,17.568142,18.153582,0.041032
21701,17.565062,18.153753,0.040891
21721,17.579294,18.153942,0.041455
21741,17.557886,18.154127,0.041173
21761,17.553377,18.154295,0.041263
21781,17.583385,18.154507,0.040648
21801,17.606050,18.154751,0.041113
21821,17.580774,18.154976,0.040823
21841,17.575338,18.155222,0.040489
21861,17.610426,18.155487,0.041071
21881,17.591074,18.155739,0.040284
21901,17.588917,18.155983,0.041049
21921,17.594879,18.156219,0.040325
21941,17.581535,18.156462,0.040945
21961,17.587736,18.156708,0.041010
21981,17.559925,18.156937,0.040983
22001,17.573933,18.157206,0.038997
22021,17.562546,18.157465,0.039235
22041,17.575165,18.157745,0.039515
22061,17.599302,18.158049,0.039242
22081,17.568056,18.158310,0.038229
22101,17.588531,18.158583,0.038413
22121,17.614309,18.158901,0.038125
22141,17.601862,18.159208,0.039744
22161,17.571564,18.159492,0.039405
22181,17.570410,18.159779,0.039191
22201,17.575729,18.160069,0.038013
22221,17.569521,18.160358,0.038250
22241,17.577236,18.160646,0.040089
22261,17.618402,18.160959,0.039412
22281,17.627607,18.161285,0.038764
22301,17.627357,18.161613,0.038304
22321,17.597279,18.161905,0.037550
22341,17.615793,18.162214,0.038881
22361,17.614988,18.162521,0.039387
22381,17.604397,18.162811,0.038320
22401,17.636723,18.163122,0.038682
22421,17.629021,18.163416,0.039801
22441,17.585194,18.163670,0.039212
22461,17.604990,18.163933,0.038789
22481,17.596230,18.164181,0.039398
22501,17.557394,18.164383,0.040274
22521,17.598763,18.164623,0.039331
22541,17.616337,18.164911,0.039871
22561,17.607723,18.165174,0.038485
22581,17.609480,18.165438,0.038480
22601,17.583355,18.165684,0.038522
22621,17.603193,18.165932,0.038327
22641,17.605749,18.166206,0.037521
22661,17.625755,18.166485,0.037996
22681,17.628786,18.166775,0.037636
22701,17.632055,18.167080,0.038405
22721,17.631119,18.167376,0.038334
22741,17.644022,18.167685,0.036936
22761,17.647879,18.167990,0.037973
22781,17.640156,18.168282,0.039046
22801,17.637159,18.168583,0.037870
22821,17.625034,18.168854,0.038628
22841,17.606480,18.169144,0.038786
22861,17.614607,18.169434,0.040009
22881,17.638645,18.169744,0.039566
22901,17.618343,18.170031,0.040634
22921,17.619797,18.170324,0.041219
22941,17.634567,18.170650,0.041449
22961,17.609505,18.170963,0.039954
22981,17.592827,18.171274,0.039705
23001,17.593569,18.171589,0.039316
23021,17.616865,18.171923,0.039824
23041,17.621840,18.172256,0.040358
23061,17.606415,18.172583,0.040938
23081,17.595928,18.172890,0.039348
23101,17.605816,18.173199,0.039251
23121,17.603596,18.173491,0.039141
23141,17.584873,18.173779,0.040675
23161,17.556627,18.174044,0.040944
23181,17.519743,18.174280,0.039710
23201,17.547287,18.174530,0.039767
23221,17.524126,18.174761,0.041138
23241,17.509954,18.174982,0.040457
23261,17.481350,18.175167,0.040100
23281,17.519030,18.175404,0.040411
23301,17.513849,18.175640,0.041492
23321,17.518103,18.175909,0.041557
23341,17.505507,18.176159,0.040571
23361,17.519838,18.176413,0.040459
23381,17.511499,18.176655,0.040630
23401,17.511728,18.176891,0.040003
23421,17.513443,18.177137,0.041618
23441,17.513659,18.177361,0.040848
23461,17.530243,18.177589,0.040612
23481,17.561501,18.177832,0.039549
23501,17.563389,18.178093,0.039684
23521,17.568733,18.178368,0.040047
23541,17.577263,18.178652,0.038306
23561,17.614008,18.178963,0.039003
23581,17.602161,18.179256,0.040138
23601,17.616367,18.179565,0.039109
23621,17.591946,18.179844,0.038584
23641,17.588270,18.180132,0.040382
23661,17.592304,18.180437,0.038476
23681,17.605059,18.180750,0.038548
23701,17.566444,18.181025,0.039338
23721,17.554840,18.181293,0.039652
23741,17.542322,18.181561,0.039089
23761,17.562756,18.181839,0.038634
23781,17.552933,18.182131,0.038050
23801,17.552792,18.182407,0.038979
23821,17.567932,18.182690,0.039669
23841,17.538666,18.182941,0.040133
23861,17.551247,18.183186,0.039748
23881,17.535618,18.183426,0.039207
23901,17.505508,18.183624,0.038586
23921,17.532618,18.183830,0.038012
23941,17.520082,18.184036,0.038800
23961,17.519453,18.184219,0.039134
23981,17.534397,18.184406,0.037949
24001,17.533606,18.184589,0.037198
24021,17.542269,18.184772,0.037718
24041,17.527586,18.184975,0.039269
24061,17.507450,18.185146,0.038306
24081,17.522228,18.185326,0.037814
24101,17.504185,18.185488,0.037773
24121,17.507631,18.185656,0.037998
24141,17.498959,18.185827,0.037073
24161,17.485525,18.186001,0.037290
24181,17.470196,18.186165,0.038142
24201,17.465462,18.186306,0.038248
24221,17.456228,18.186447,0.039476
24241,17.486477,18.186592,0.039345
24261,17.492546,18.186739,0.039219
24281,17.482761,18.186871,0.039659
24301,17.487225,18.187014,0.039881
24321,17.525488,18.187164,0.039669
24341,17.548634,18.187346,0.039209
24361,17.527525,18.187523,0.040206
24381,17.560083,18.187725,0.040071
24401,17.552088,18.187908,0.040610
24421,17.550728,18.188095,0.040307
24441,17.549873,18.188278,0.040623
24461,17.549536,18.188475,0.040626
24481,17.552359,18.188688,0.039551
24501,17.513981,18.188871,0.041127
24521,17.531822,18.189066,0.041027
24541,17.500494,18.189241,0.041806
24561,17.497438,18.189413,0.042103
24581,17.487726,18.189560,0.041619
24601,17.518276,18.189720,0.041482
24621,17.551769,18.189903,0.040016
24641,17.548237,18.190084,0.038405
24661,17.564934,18.190300,0.040622
24681,17.543318,18.190496,0.041403
24701,17.600864,18.190739,0.040012
24721,17.587294,18.190969,0.038905
24741,17.561590,18.191172,0.041687
24761,17.509781,18.191330,0.040492
24781,17.513575,18.191500,0.040632
24801,17.511253,18.191677,0.041444
24821,17.523516,18.191845,0.042244
24841,17.544220,18.192036,0.041239
24861,17.538393,18.192217,0.040374
24881,17.555359,18.192413,0.040677
24901,17.544100,18.192604,0.041040
24921,17.562313,18.192818,0.042950
24941,17.550804,18.193020,0.042606
24961,17.556358,18.193211,0.042367
24981,17.539490,18.193394,0.043258
25001,17.539757,18.193558,0.042428
25021,17.544050,18.193731,0.042113
25041,17.528532,18.193892,0.042471
25061,17.537086,18.194067,0.042028
25081,17.483543,18.194201,0.042249
25101,17.434271,18.194298,0.041939
25121,17.428942,18.194382,0.041550
25141,17.420404,18.194469,0.043206
25161,17.398445,18.194542,0.042870
25181,17.397516,18.194618,0.042779
25201,17.446180,18.194729,0.042284
25221,17.417397,18.194824,0.043395
25241,17.415888,18.194921,0.042704
25261,17.434837,18.195032,0.044050
25281,17.475565,18.195160,0.043401
25301,17.508753,18.195318,0.044033
25321,17.489832,18.195467,0.043712
25341,17.483875,18.195610,0.043492
25361,17.522903,18.195787,0.041813
25381,17.513166,18.195957,0.041827
25401,17.512115,18.196129,0.042210
25421,17.523392,18.196306,0.041768
25441,17.518681,18.196465,0.041950
25461,17.549101,18.196651,0.042197
25481,17.558300,18.196850,0.043064
25501,17.539995,18.197023,0.043151
25521,17.554916,18.197214,0.042467
25541,17.597994,18.197447,0.041450
25561,17.604965,18.197701,0.041387
25581,17.585968,18.197926,0.041350
25601,17.570042,18.198126,0.041978
25621,17.535288,18.198292,0.042345
25641,17.523838,18.198460,0.043583
25661,17.527859,18.198633,0.042665
25681,17.513979,18.198801,0.042531
25701,17.498091,18.198946,0.041936
25721,17.496246,18.199080,0.041388
25741,17.511517,18.199209,0.042138
25761,17.502960,18.199335,0.042547
25781,17.489769,18.199450,0.040901
25801,17.494709,18.199560,0.041445
25821,17.504480,18.199684,0.040288
25841,17.483004,18.199795,0.041085
25861,17.515917,18.199930,0.039885
25881,17.527691,18.200081,0.039675
25901,17.516100,18.200224,0.039679
25921,17.553114,18.200397,0.038590
25941,17.565807,18.200577,0.038302
25961,17.553226,18.200758,0.038082
25981,17.528954,18.200928,0.038194
26001,17.532682,18.201101,0.037310
26021,17.521099,18.201263,0.037399
26041,17.541969,18.201445,0.036409
26061,17.558077,18.201628,0.037826
26081,17.553493,18.201790,0.037542
26101,17.551695,18.201946,0.038261
26121,17.542894,18.202108,0.038676
26141,17.517832,18.202255,0.038475
26161,17.521776,18.202396,0.039203
26181,17.515266,18.202538,0.040237
26201,17.495007,18.202652,0.039857
26221,17.532051,18.202785,0.039255
26241,17.511707,18.202902,0.039096
26261,17.502174,18.203007,0.038514
26281,17.475868,18.203089,0.038978
26301,17.489048,18.203178,0.039320
26321,17.503180,18.203285,0.040137
26341,17.458330,18.203367,0.039388
26361,17.460426,18.203451,0.039122
26381,17.461550,18.203537,0.039239
26401,17.487511,18.203634,0.039375
26421,17.508160,18.203745,0.039755
26441,17.509150,18.203848,0.038525
26461,17.502045,18.203945,0.038847
26481,17.521271,18.204060,0.038681
26501,17.565546,18.204216,0.038867
26521,17.611139,18.204420,0.038570
26541,17.637148,18.204653,0.037721
26561,17.634838,18.204887,0.036984
26581,17.625790,18.205126,0.036920
26601,17.628391,18.205355,0.038401
26621,17.636469,18.205606,0.037737
26641,17.605080,18.205837,0.038103
26661,17.605759,18.206055,0.038400
26681,17.600044,18.206282,0.038322
26701,17.594841,18.206505,0.038475
26721,17.563341,18.206707,0.038027
26741,17.500582,18.206871,0.038475
26761,17.508474,18.207054,0.038250
26781,17.515747,18.207235,0.038308
26801,17.513393,18.207403,0.037964
26821,17.531921,18.207586,0.038106
26841,17.541023,18.207779,0.039105
26861,17.559757,18.207985,0.037811
26881,17.589285,18.208199,0.038579
26901,17.565170,18.208393,0.038315
26921,17.595648,18.208626,0.037650
26941,17.578766,18.208836,0.037870
26961,17.571121,18.209032,0.039496
26981,17.572243,18.209236,0.038495
27001,17.584723,18.209442,0.038823
27021,17.570087,18.209644,0.038670
27041,17.572292,18.209845,0.038153
27061,17.594326,18.210064,0.038617
27081,17.610086,18.210300,0.039025
27101,17.617208,18.210533,0.039959
27121,17.642000,18.210775,0.039978
27141,17.620699,18.211014,0.039023
27161,17.634344,18.211258,0.038432
27181,17.601358,18.211479,0.040155
27201,17.608803,18.211718,0.040478
27221,17.612818,18.211960,0.040287
27241,17.608833,18.212206,0.039890
27261,17.582922,18.212431,0.038900
27281,17.597107,18.212650,0.039522
27301,17.615549,18.212893,0.040109
27321,17.656548,18.213154,0.039919
27341,17.698233,18.213442,0.039783
27361,17.735134,18.213757,0.039955
27381,17.693798,18.214046,0.039261
27401,17.706425,18.214344,0.039257
27421,17.727383,18.214666,0.039390
27441,17.731020,18.214985,0.039203
27461,17.733597,18.215305,0.039434
27481,17.684074,18.215576,0.039958
27501,17.713768,18.215870,0.039764
27521,17.722818,18.216162,0.040231
27541,17.728853,18.216446,0.039771
27561,17.754658,18.216724,0.040116
27581,17.727015,18.216988,0.040587
27601,17.748287,18.217260,0.040780
27621,17.734146,18.217546,0.041671
27641,17.738958,18.217836,0.039846
27661,17.723061,18.218124,0.039364
27681,17.738182,18.218424,0.040668
27701,17.735548,18.218725,0.040871
27721,17.717943,18.219017,0.039851
27741,17.712923,18.219297,0.039725
27761,17.703249,18.219570,0.039111
27781,17.720451,18.219851,0.040019
27801,17.692890,18.220112,0.040500
27821,17.711142,18.220371,0.040627
27841,17.761967,18.220655,0.039320
27861,17.770164,18.220955,0.040699
27881,17.773981,18.221252,0.039674
27901,17.704395,18.221514,0.039286
27921,17.731115,18.221781,0.040080
27941,17.728098,18.222057,0.039569
27961,17.723206,18.222321,0.039862
27981,17.726086,18.222569,0.040211
28001,17.732967,18.222839,0.039479
28021,17.720898,18.223095,0.039556
28041,17.698023,18.223345,0.039919
28061,17.690559,18.223598,0.038794
28081,17.705429,18.223854,0.040011
28101,17.681099,18.224091,0.039836
28121,17.652102,18.224295,0.039909
28141,17.675385,18.224514,0.040753
28161,17.690222,18.224739,0.039734
28181,17.709703,18.224968,0.040801
28201,17.706566,18.225195,0.040266
28221,17.710175,18.225426,0.040654
28241,17.668255,18.225637,0.039853
28261,17.678471,18.225863,0.039542
28281,17.675888,18.226084,0.039246
28301,17.671200,18.226315,0.039775
28321,17.660187,18.226545,0.039798
28341,17.625622,18.226753,0.040237
28361,17.605375,18.226944,0.040107
28381,17.613176,18.227135,0.040394
28401,17.667215,18.227365,0.040404
28421,17.649286,18.227570,0.039589
28441,17.656647,18.227770,0.041128
28461,17.675749,18.227993,0.039300
28481,17.700050,18.228237,0.040051
28501,17.702429,18.228477,0.040529
28521,17.760122,18.228773,0.039372
28541,17.739435,18.229059,0.039196
28561,17.738159,18.229345,0.038452
28581,17.760317,18.229677,0.039380
28601,17.720367,18.229975,0.039858
28621,17.717094,18.230270,0.039802
28641,17.694885,18.230555,0.039843
28661,17.724535,18.230835,0.039366
28681,17.701181,18.231096,0.039648
28701,17.700043,18.231361,0.038527
28721,17.682039,18.231625,0.038490
28741,17.690983,18.231882,0.037652
28761,17.724369,18.232151,0.037423
28781,17.738642,18.232433,0.038157
28801,17.756630,18.232735,0.039428
28821,17.750685,18.233034,0.039176
28841,17.765974,18.233349,0.039216
28861,17.739960,18.233624,0.039024
28881,17.711319,18.233873,0.038312
28901,17.694168,18.234104,0.038390
28921,17.672159,18.234322,0.038144
28941,17.676027,18.234547,0.037401
28961,17.694380,18.234785,0.036201
28981,17.702520,18.235027,0.036825
29001,17.709988,18.235273,0.037467
29021,17.715761,18.235519,0.036692
29041,17.751900,18.235806,0.036033
29061,17.755722,18.236107,0.035951
29081,17.770597,18.236429,0.036401
29101,17.779936,18.236748,0.036622
29121,17.816547,18.237093,0.036578
29141,17.834064,18.237429,0.037112
29161,17.767265,18.237711,0.037372
29181,17.761066,18.237984,0.037488
29201,17.736305,18.238241,0.037795
29221,17.770784,18.238531,0.036518
29241,17.754927,18.238800,0.036974
29261,17.757519,18.239077,0.037633
29281,17.733940,18.239334,0.037914
29301,17.736519,18.239588,0.036958
29321,17.705420,18.239809,0.037926
29341,17.692772,18.240013,0.037533
29361,17.702261,18.240229,0.036865
29381,17.698494,18.240435,0.037412
29401,17.702791,18.240641,0.038074
29421,17.678482,18.240824,0.038263
29441,17.726974,18.241030,0.038193
29461,17.697535,18.241215,0.038075
29481,17.665487,18.241369,0.037695
29501,17.670246,18.241528,0.037024
29521,17.671232,18.241692,0.037179
29541,17.679111,18.241858,0.036774
29561,17.680592,18.242023,0.037488
29581,17.701616,18.242195,0.037440
29601,17.707169,18.242363,0.036850
29621,17.718800,18.242558,0.037725
29641,17.732498,18.242748,0.038259
29661,17.731178,18.242933,0.038504
29681,17.744476,18.243143,0.039176
29701,17.753750,18.243359,0.038052
29721,17.735111,18.243559,0.037944
29741,17.716398,18.243753,0.038889
29761,17.666189,18.243914,0.039934
29781,17.655912,18.244062,0.039216
29801,17.616415,18.244179,0.038849
29821,17.579453,18.244278,0.037978
29841,17.659971,18.244415,0.038250
29861,17.676054,18.244579,0.039013
29881,17.660715,18.244736,0.038434
29901,17.656443,18.244892,0.038572
29921,17.693110,18.245081,0.038502
29941,17.686394,18.245255,0.038130
29961,17.680758,18.245438,0.038081
29981,17.668516,18.245607,0.038097
30001,17.651951,18.245766,0.038938
30021,17.673935,18.245941,0.038109
30041,17.683039,18.246128,0.037561
30061,17.679180,18.246315,0.038657
30081,17.650112,18.246483,0.038726
30101,17.629921,18.246630,0.038410
30121,17.609165,18.246765,0.039299
30141,17.597382,18.246872,0.038448
30161,17.570311,18.246971,0.038989
30181,17.539665,18.247042,0.039496
30201,17.518995,18.247087,0.040469
30221,17.535007,18.247156,0.039692
30241,17.525982,18.247225,0.040913
30261,17.519936,18.247293,0.040377
30281,17.504177,18.247358,0.040125
30301,17.519310,18.247437,0.041231
30321,17.510460,18.247498,0.041125
30341,17.500923,18.247555,0.041618
30361,17.471397,18.247583,0.042422
30381,17.485170,18.247602,0.041654
30401,17.488802,18.247625,0.041505
30421,17.490353,18.247648,0.042545
30441,17.458742,18.247644,0.040657
30461,17.486181,18.247660,0.041283
30481,17.495783,18.247686,0.040469
30501,17.510469,18.247717,0.040060
30521,17.494915,18.247742,0.039837
30541,17.482386,18.247757,0.040086
30561,17.431219,18.247740,0.039539
30581,17.446426,18.247740,0.039530
30601,17.478554,18.247753,0.039622
30621,17.450966,18.247740,0.040207
30641,17.441692,18.247726,0.039567
30661,17.474909,18.247730,0.039620
30681,17.468208,18.247721,0.039942
30701,17.436598,18.247702,0.039537
30721,17.463318,18.247696,0.040593
30741,17.468843,18.247679,0.039253
30761,17.472759,18.247658,0.039141
30781,17.490921,18.247656,0.040627
30801,17.469213,18.247639,0.039829
30821,17.454552,18.247602,0.040179
30841,17.461546,18.247570,0.041003
30861,17.459599,18.247524,0.041169
30881,17.486607,18.247488,0.040575
30901,17.515947,18.247475,0.040385
30921,17.508057,18.247473,0.041002
30941,17.489956,18.247456,0.040333
30961,17.552580,18.247475,0.041206
30981,17.557755,18.247507,0.040484
31001,17.534607,18.247524,0.040322
31021,17.556423,18.247568,0.040282
31041,17.552380,18.247616,0.041725
31061,17.619650,18.247704,0.040606
31081,17.615770,18.247774,0.040671
31101,17.640526,18.247860,0.040439
31121,17.613085,18.247944,0.040668
31141,17.607519,18.248003,0.041212
31161,17.600468,18.248060,0.042162
31181,17.585175,18.248098,0.041610
31201,17.607296,18.248159,0.042695
31221,17.616142,18.248230,0.041764
31241,17.609098,18.248289,0.042203
31261,17.575527,18.248346,0.041728
31281,17.551195,18.248390,0.041807
31301,17.552078,18.248426,0.041449
31321,17.559015,18.248465,0.042129
31341,17.562557,18.248499,0.042636
31361,17.527897,18.248505,0.041796
31381,17.608362,18.248564,0.041495
31401,17.609917,18.248617,0.041278
31421,17.574141,18.248642,0.041912
31441,17.571539,18.248659,0.041331
31461,17.539484,18.248669,0.041111
31481,17.560921,18.248690,0.041915
31501,17.596226,18.248720,0.041952
31521,17.581596,18.248747,0.041465
31541,17.587343,18.248775,0.041786
31561,17.586292,18.248808,0.041952
31581,17.551233,18.248817,0.041775
31601,17.553761,18.248823,0.040869
31621,17.566105,18.248848,0.041134
31641,17.583597,18.248894,0.041162
31661,17.555075,18.248905,0.040599
31681,17.633064,18.248968,0.040120
31701,17.661589,18.249056,0.041594
31721,17.654709,18.249146,0.041114
31741,17.640518,18.249224,0.040886
31761,17.622343,18.249296,0.041698
31781,17.607449,18.249355,0.041686
31801,17.659891,18.249449,0.041205
31821,17.615208,18.249523,0.041446
31841,17.595303,18.249580,0.041168
31861,17.586628,18.249620,0.040509
31881,17.609797,18.249681,0.040391
31901,17.616493,18.249741,0.041828
31921,17.586044,18.249783,0.040981
31941,17.602077,18.249842,0.040657
31961,17.555603,18.249891,0.041950
31981,17.574986,18.249937,0.040804
32001,17.599670,18.249992,0.040812
32021,17.597559,18.250034,0.040161
32041,17.635336,18.250099,0.040393
32061,17.640268,18.250162,0.040427
32081,17.628897,18.250223,0.041413
32101,17.591446,18.250265,0.042328
32121,17.573944,18.250317,0.042596
32141,17.547077,18.250353,0.041424
32161,17.543343,18.250391,0.043142
32181,17.588852,18.250448,0.042400
32201,17.597027,18.250502,0.040576
32221,17.583408,18.250540,0.041512
32241,17.577187,18.250582,0.041353
32261,17.578033,18.250633,0.042508
32281,17.573410,18.250685,0.042901
32301,17.555529,18.250732,0.042501
32321,17.535988,18.250767,0.041793
32341,17.477541,18.250767,0.041958
32361,17.527355,18.250792,0.041605
32381,17.525642,18.250822,0.041897
32401,17.511021,18.250845,0.041248
32421,17.513832,18.250872,0.042503
32441,17.525742,18.250904,0.042098
32461,17.525768,18.250940,0.041351
32481,17.521088,18.250963,0.041461
32501,17.545568,18.250994,0.042172
32521,17.586006,18.251030,0.042489
32541,17.584284,18.251074,0.042463
32561,17.599566,18.251129,0.041657
32581,17.617323,18.251188,0.042296
32601,17.600801,18.251251,0.042241
32621,17.596243,18.251312,0.042565
32641,17.585953,18.251369,0.041983
32661,17.589434,18.251421,0.041714
32681,17.584766,18.251463,0.042922
32701,17.559492,18.251493,0.041902
32721,17.560038,18.251524,0.041438
32741,17.558922,18.251556,0.040704
32761,17.574568,18.251602,0.041177
32781,17.551853,18.251623,0.042996
32801,17.562277,18.251659,0.043380
32821,17.541742,18.251675,0.043068
32841,17.572153,18.251701,0.041724
32861,17.591282,18.251743,0.040893
32881,17.564499,18.251778,0.042442
32901,17.566759,18.251804,0.042291
32921,17.548185,18.251833,0.042527
32941,17.538401,18.251848,0.042722
32961,17.520605,18.251850,0.043537
32981,17.560431,18.251873,0.041637
33001,17.570713,18.251917,0.042514
33021,17.571327,18.251966,0.042533
33041,17.558710,18.252008,0.043117
33061,17.547382,18.252047,0.042982
33081,17.545975,18.252079,0.044748
33101,17.551636,18.252106,0.044389
33121,17.538471,18.252131,0.044178
33141,17.507036,18.252140,0.043534
33161,17.514919,18.252155,0.042702
33181,17.543449,18.252174,0.042387
33201,17.488491,18.252148,0.042571
33221,17.469862,18.252111,0.043478
33241,17.468685,18.252081,0.043515
33261,17.450695,18.252050,0.043414
33281,17.515789,18.252033,0.043686
33301,17.515781,18.252012,0.043509
33321,17.506439,18.251987,0.043542
33341,17.499678,18.251961,0.043298
33361,17.530300,18.251951,0.043982
33381,17.526211,18.251942,0.043897
33401,17.534992,18.251940,0.042414
33421,17.570454,18.251945,0.042665
33441,17.546547,18.251949,0.042227
33461,17.534748,18.251936,0.043244
33481,17.535843,18.251923,0.043703
33501,17.534502,18.251911,0.042896
33521,17.529327,18.251896,0.042263
33541,17.489063,18.251856,0.042959
33561,17.511328,18.251835,0.043238
33581,17.532005,18.251816,0.042447
33601,17.498047,18.251774,0.042228
33621,17.537039,18.251759,0.043055
33641,17.542957,18.251745,0.042347
33661,17.558706,18.251751,0.042974
33681,17.563709,18.251755,0.042046
33701,17.537773,18.251730,0.042994
33721,17.554485,18.251724,0.042743
33741,17.517445,18.251699,0.043909
33761,17.537798,18.251682,0.043934
33781,17.536196,18.251652,0.043446
33801,17.489283,18.251598,0.043847
33821,17.481163,18.251541,0.043591
33841,17.486397,18.251480,0.043434
33861,17.493914,18.251429,0.043732
33881,17.475227,18.251360,0.042252
33901,17.476854,18.251301,0.043112
33921,17.476879,18.251238,0.043362
33941,17.496588,18.251183,0.043717
33961,17.491629,18.251131,0.041977
33981,17.474680,18.251064,0.043282
34001,17.461300,18.250984,0.043501
34021,17.438530,18.250893,0.042615
34041,17.431147,18.250793,0.043091
34061,17.430519,18.250690,0.042479
34081,17.466433,18.250612,0.042011
34101,17.436945,18.250521,0.042536
34121,17.436859,18.250420,0.042443
34141,17.473467,18.250334,0.042798
34161,17.472992,18.250250,0.042207
34181,17.434542,18.250143,0.043376
34201,17.409885,18.250019,0.043438
34221,17.390865,18.249887,0.044309
34241,17.405148,18.249771,0.043726
34261,17.447746,18.249680,0.043547
34281,17.439625,18.249580,0.042290
34301,17.431473,18.249470,0.042908
34321,17.441748,18.249376,0.042538
34341,17.394283,18.249249,0.042838
34361,17.422455,18.249146,0.043221
34381,17.404716,18.249027,0.043714
34401,17.417635,18.248909,0.044251
34421,17.436781,18.248804,0.043310
34441,17.401264,18.248680,0.043618
34461,17.423370,18.248575,0.043715
34481,17.422112,18.248468,0.043813
34501,17.421288,18.248360,0.044317
34521,17.437166,18.248245,0.043855
34541,17.411896,18.248119,0.043571
34561,17.432396,18.248003,0.043540
34581,17.464725,18.247902,0.043234
34601,17.437895,18.247797,0.043636
34621,17.410187,18.247679,0.043933
34641,17.447384,18.247591,0.043784
34661,17.447868,18.247507,0.042667
34681,17.473787,18.247437,0.043356
34701,17.471716,18.247368,0.042991
34721,17.451550,18.247288,0.043022
34741,17.477800,18.247204,0.042702
34761,17.468441,18.247110,0.041423
34781,17.476894,18.247028,0.042058
34801,17.481243,18.246958,0.042424
34821,17.451784,18.246876,0.041557
34841,17.458744,18.246794,0.042147
34861,17.462646,18.246727,0.041997
34881,17.466496,18.246664,0.041025
34901,17.446577,18.246595,0.041480
34921,17.440094,18.246527,0.040596
34941,17.445984,18.246443,0.042406
34961,17.419512,18.246357,0.042407
34981,17.452900,18.246292,0.041538
35001,17.482906,18.246246,0.042398
35021,17.445597,18.246185,0.042495
35041,17.445873,18.246132,0.042372
35061,17.437700,18.246075,0.042872
35081,17.465374,18.246042,0.041910
35101,17.428247,18.245996,0.041955
35121,17.428444,18.245945,0.043404
35141,17.480759,18.245911,0.044162
35161,17.434895,18.245857,0.044154
35181,17.477434,18.245827,0.043786
35201,17.447308,18.245773,0.043034
35221,17.452372,18.245728,0.043274
35241,17.441332,18.245674,0.043308
35261,17.466640,18.245632,0.042184
35281,17.477423,18.245590,0.043248
35301,17.427250,18.245523,0.042714
35321,17.442705,18.245468,0.043752
35341,17.462719,18.245413,0.043879
35361,17.454334,18.245346,0.044596
35381,17.465269,18.245285,0.044125
35401,17.443893,18.245216,0.043892
35421,17.406555,18.245119,0.042709
35441,17.388697,18.245005,0.042784
35461,17.401400,18.244892,0.042448
35481,17.423061,18.244778,0.043738
35501,17.435337,18.244673,0.043716
35521,17.433146,18.244574,0.044070
35541,17.426138,18.244465,0.043299
35561,17.399534,18.244347,0.041873
35581,17.391945,18.244213,0.041756
35601,17.428680,18.244102,0.042667
35621,17.430645,18.243977,0.042630
35641,17.426109,18.243858,0.041856
35661,17.400263,18.243732,0.042496
35681,17.408453,18.243608,0.042560
35701,17.410479,18.243473,0.042129
35721,17.424667,18.243343,0.043058
35741,17.410322,18.243217,0.042184
35761,17.417007,18.243103,0.042145
35781,17.446890,18.243006,0.041878
35801,17.458370,18.242924,0.043106
35821,17.444149,18.242832,0.042305
35841,17.451134,18.242743,0.041777
35861,17.416771,18.242630,0.042866
35881,17.438944,18.242542,0.042198
35901,17.428406,18.242439,0.041648
35921,17.386822,18.242327,0.042101
35941,17.391838,18.242222,0.042069
35961,17.367258,18.242107,0.041821
35981,17.367781,18.241993,0.041953
36001,17.350563,18.241871,0.041812
36021,17.359808,18.241760,0.041179
36041,17.371050,18.241661,0.040928
36061,17.334743,18.241541,0.041998
36081,17.356031,18.241440,0.042371
36101,17.359560,18.241335,0.042163
36121,17.356188,18.241226,0.040901
36141,17.341635,18.241102,0.042074
36161,17.351500,18.240997,0.041972
36181,17.368025,18.240906,0.041073
36201,17.355259,18.240818,0.042235
36221,17.381647,18.240734,0.042200
36241,17.383926,18.240646,0.041899
36261,17.397194,18.240566,0.041310
36281,17.435795,18.240501,0.041210
36301,17.436436,18.240425,0.041203
36321,17.415602,18.240339,0.042920
36341,17.439833,18.240271,0.042178
36361,17.429964,18.240200,0.041895
36381,17.425306,18.240128,0.042505
36401,17.406813,18.240046,0.042335
36421,17.400732,18.239956,0.042581
36441,17.424582,18.239878,0.041786
36461,17.443249,18.239809,0.042196
36481,17.454491,18.239750,0.041146
36501,17.480526,18.239706,0.041175
36521,17.472225,18.239647,0.042040
36541,17.493977,18.239594,0.041183
36561,17.509048,18.239546,0.040961
36581,17.520006,18.239500,0.040611
36601,17.526838,18.239462,0.040827
36621,17.508581,18.239403,0.040089
36641,17.512512,18.239344,0.041523
36661,17.509087,18.239279,0.041534
36681,17.471882,18.239195,0.041929
36701,17.485620,18.239113,0.041105
36721,17.471588,18.239017,0.040439
36741,17.500044,18.238937,0.041503
36761,17.510218,18.238867,0.042125
36781,17.520811,18.238796,0.042186
36801,17.517841,18.238724,0.041085
36821,17.513487,18.238647,0.042000
36841,17.498177,18.238560,0.042394
36861,17.478882,18.238464,0.040796
36881,17.499525,18.238386,0.039977
36901,17.471096,18.238297,0.041778
36921,17.456581,18.238199,0.041442
36941,17.454460,18.238096,0.042022
36961,17.477724,18.238007,0.042035
36981,17.465281,18.237911,0.042698
37001,17.470654,18.237818,0.041502
37021,17.448404,18.237728,0.041540
37041,17.477991,18.237650,0.042060
37061,17.513298,18.237595,0.041803
37081,17.497519,18.237524,0.042220
37101,17.478903,18.237436,0.042939
37121,17.481449,18.237358,0.042701
37141,17.454596,18.237268,0.042916
37161,17.449329,18.237186,0.041794
37181,17.489380,18.237112,0.041466
37201,17.473537,18.237026,0.041743
37221,17.513184,18.236956,0.042520
37241,17.521009,18.236889,0.041249
37261,17.529497,18.236824,0.041605
37281,17.490482,18.236729,0.041331
37301,17.506546,18.236650,0.041264
37321,17.544239,18.236593,0.041073
37341,17.500977,18.236521,0.039762
37361,17.530888,18.236462,0.041063
37381,17.511068,18.236387,0.040982
37401,17.470333,18.236301,0.040770
37421,17.471886,18.236221,0.041040
37441,17.492773,18.236158,0.041946
37461,17.498104,18.236086,0.041039
37481,17.503696,18.236017,0.041722
37501,17.527792,18.235964,0.042194
37521,17.495003,18.235895,0.041889
37541,17.514622,18.235846,0.042337
37561,17.513000,18.235790,0.042307
37581,17.519564,18.235743,0.041914
37601,17.523384,18.235699,0.041735
37621,17.511925,18.235647,0.042673
37641,17.520895,18.235603,0.041629
37661,17.520580,18.235559,0.042376
37681,17.568096,18.235531,0.042203
37701,17.573980,18.235510,0.042001
37721,17.575954,18.235498,0.040418
37741,17.561028,18.235476,0.041231
37761,17.584955,18.235458,0.041770
37781,17.602600,18.235451,0.041856
37801,17.614330,18.235443,0.041460
37821,17.606441,18.235439,0.041600
37841,17.598434,18.235447,0.041672
37861,17.605328,18.235458,0.041789
37881,17.568769,18.235451,0.042820
37901,17.544554,18.235432,0.040938
37921,17.593306,18.235441,0.041411
37941,17.595289,18.235443,0.041361
37961,17.594627,18.235453,0.040824
37981,17.622141,18.235472,0.041202
38001,17.661394,18.235508,0.040952
38021,17.651991,18.235538,0.040831
38041,17.622540,18.235554,0.040980
38061,17.582546,18.235546,0.041090
38081,17.582596,18.235546,0.040343
38101,17.549799,18.235523,0.040391
38121,17.578783,18.235518,0.041211
38141,17.580273,18.235504,0.041455
38161,17.585014,18.235483,0.041726
38181,17.566778,18.235458,0.041069
38201,17.509184,18.235395,0.040918
38221,17.509592,18.235340,0.040943
38241,17.496618,18.235268,0.041244
38261,17.495178,18.235195,0.042477
38281,17.473301,18.235109,0.042717
38301,17.475700,18.235025,0.041610
38321,17.498459,18.234959,0.041871
38341,17.500856,18.234905,0.040899
38361,17.514563,18.234861,0.040572
38381,17.504356,18.234812,0.041242
38401,17.479242,18.234753,0.040664
38421,17.468889,18.234690,0.040564
38441,17.493065,18.234638,0.040803
38461,17.481323,18.234573,0.042077
38481,17.470728,18.234509,0.042752
38501,17.458647,18.234436,0.042044
38521,17.445311,18.234358,0.041889
38541,17.490721,18.234306,0.041383
38561,17.498745,18.234249,0.042036
38581,17.475534,18.234186,0.042151
38601,17.465584,18.234119,0.043338
38621,17.461582,18.234043,0.043394
38641,17.470161,18.233971,0.043666
38661,17.441914,18.233892,0.043614
38681,17.441856,18.233807,0.043616
38701,17.453188,18.233734,0.043773
38721,17.453735,18.233660,0.044003
38741,17.461830,18.233589,0.043671
38761,17.473362,18.233524,0.042974
38781,17.465065,18.233442,0.042949
38801,17.502716,18.233383,0.041813
38821,17.491196,18.233316,0.043395
38841,17.485271,18.233253,0.042255
38861,17.459896,18.233166,0.041893
38881,17.477566,18.233088,0.042116
38901,17.460081,18.233000,0.041569
38921,17.440367,18.232904,0.041657
38941,17.409866,18.232809,0.042470
38961,17.370831,18.232685,0.043146
38981,17.377615,18.232565,0.042327
39001,17.360538,18.232439,0.045163
39021,17.376690,18.232306,0.043721
39041,17.401478,18.232185,0.043994
39061,17.382719,18.232061,0.043872
39081,17.363422,18.231934,0.042677
39101,17.384495,18.231815,0.041999
39121,17.390621,18.231699,0.041545
39141,17.396894,18.231590,0.041853
39161,17.414907,18.231480,0.043032
39181,17.403578,18.231363,0.042565
39201,17.413055,18.231256,0.042464
39221,17.431665,18.231161,0.042207
39241,17.425505,18.231066,0.042441
39261,17.441195,18.230976,0.043313
39281,17.460798,18.230894,0.043403
39301,17.446751,18.230816,0.042412
39321,17.468546,18.230745,0.043226
39341,17.492554,18.230686,0.043824
39361,17.461216,18.230612,0.042553
39381,17.458055,18.230536,0.043508
39401,17.472303,18.230463,0.042731
39421,17.466810,18.230391,0.043906
39441,17.431988,18.230301,0.044038
39461,17.416021,18.230211,0.044531
39481,17.406918,18.230118,0.043776
39501,17.439878,18.230053,0.043246
39521,17.393457,18.229956,0.043164
39541,17.396225,18.229856,0.044096
39561,17.419455,18.229771,0.043762
39581,17.427441,18.229696,0.044023
39601,17.438810,18.229624,0.044426
39621,17.408873,18.229534,0.045208
39641,17.403805,18.229450,0.043715
39661,17.379196,18.229355,0.044913
39681,17.402168,18.229261,0.044741
39701,17.389067,18.229156,0.045302
39721,17.390869,18.229042,0.044460
39741,17.359804,18.228910,0.044046
39761,17.364300,18.228779,0.044020
39781,17.361185,18.228653,0.044184
39801,17.377495,18.228542,0.044077
39821,17.399658,18.228441,0.044171
39841,17.418396,18.228357,0.044480
39861,17.358063,18.228251,0.043658
39881,17.383495,18.228165,0.044530
39901,17.387255,18.228067,0.044095
39921,17.403673,18.227978,0.043381
39941,17.392658,18.227880,0.043696
39961,17.368446,18.227770,0.043882
39981,17.388533,18.227667,0.043380
40001,17.413067,18.227575,0.042882
40021,17.400745,18.227474,0.043607
40041,17.408236,18.227375,0.043110
40061,17.412766,18.227276,0.044206
40081,17.435986,18.227192,0.043778
40101,17.447533,18.227106,0.043435
40121,17.465031,18.227028,0.044040
40141,17.427500,18.226933,0.042611
40161,17.421478,18.226843,0.043579
40181,17.449102,18.226768,0.042655
40201,17.452187,18.226696,0.042547
40221,17.442074,18.226618,0.042859
40241,17.413342,18.226528,0.043240
40261,17.422148,18.226448,0.042233
40281,17.417000,18.226362,0.042919
40301,17.423527,18.226278,0.042336
40321,17.464180,18.226194,0.042827
40341,17.427242,18.226086,0.042115
40361,17.433899,18.225979,0.043248
40381,17.443851,18.225882,0.042564
40401,17.416775,18.225763,0.042585
40421,17.421997,18.225649,0.043539
40441,17.415596,18.225533,0.042692
40461,17.429140,18.225422,0.044019
40481,17.449936,18.225330,0.043590
40501,17.385860,18.225197,0.043478
40521,17.353731,18.225048,0.043628
40541,17.370823,18.224907,0.044082
40561,17.386562,18.224768,0.043451
40581,17.390331,18.224628,0.043136
40601,17.398203,18.224491,0.041564
40621,17.407412,18.224358,0.042330
40641,17.448523,18.224247,0.041880
40661,17.412580,18.224129,0.042627
40681,17.428638,18.224016,0.043062
40701,17.423512,18.223904,0.043579
40721,17.449326,18.223808,0.043421
40741,17.445591,18.223698,0.043867
40761,17.426489,18.223583,0.044502
40781,17.388905,18.223455,0.044338
40801,17.408842,18.223339,0.043450
40821,17.410727,18.223219,0.043816
40841,17.391905,18.223087,0.043122
40861,17.385313,18.222960,0.043550
40881,17.419550,18.222845,0.044096
40901,17.426924,18.222740,0.043518
40921,17.410995,18.222616,0.043009
40941,17.442684,18.222515,0.042934
40961,17.421324,18.222401,0.041301
40981,17.419359,18.222281,0.041508
41001,17.426756,18.222160,0.042048
41021,17.438608,18.222044,0.043119
41041,17.411707,18.221918,0.042272
41061,17.415726,18.221800,0.043047
41081,17.434811,18.221693,0.041835
41101,17.446630,18.221598,0.042360
41121,17.439215,18.221502,0.041815
41141,17.402630,18.221386,0.042178
41161,17.406153,18.221270,0.042293
41181,17.420757,18.221157,0.042279
41201,17.402748,18.221031,0.042558
41221,17.435965,18.220921,0.041893
41241,17.422293,18.220800,0.041803
41261,17.432564,18.220682,0.041615
41281,17.380587,18.220554,0.041908
41301,17.384586,18.220436,0.041482
41321,17.357784,18.220314,0.042244
41341,17.349785,18.220179,0.040868
41361,17.325754,18.220039,0.041041
41381,17.361174,18.219915,0.042032
41401,17.349754,18.219788,0.041585
41421,17.370781,18.219666,0.042517
41441,17.345106,18.219536,0.042965
41461,17.373070,18.219412,0.042603
41481,17.374147,18.219296,0.041740
41501,17.398540,18.219189,0.042460
41521,17.424253,18.219090,0.041733
41541,17.418797,18.219002,0.041268
41561,17.402695,18.218910,0.041690
41581,17.408504,18.218817,0.040791
41601,17.381140,18.218712,0.040912
41621,17.387171,18.218609,0.041318
41641,17.365976,18.218481,0.041591
41661,17.385653,18.218353,0.041264
41681,17.371151,18.218216,0.041810
41701,17.371338,18.218081,0.042521
41721,17.368301,18.217949,0.042089
41741,17.383968,18.217829,0.042480
41761,17.392914,18.217710,0.041924
41781,17.392962,18.217598,0.042636
41801,17.398380,18.217484,0.042223
41821,17.381466,18.217361,0.041296
41841,17.409613,18.217258,0.041737
41861,17.400455,18.217152,0.042399
41881,17.421598,18.217058,0.043453
41901,17.393467,18.216951,0.043046
41921,17.414013,18.216860,0.042592
41941,17.451180,18.216784,0.041536
41961,17.398893,18.216679,0.041513
41981,17.426764,18.216583,0.041327
42001,17.404873,18.216476,0.041809
42021,17.392006,18.216364,0.042225
42041,17.404121,18.216255,0.042253
42061,17.439144,18.216166,0.042841
42081,17.460583,18.216095,0.042373
42101,17.459795,18.216024,0.041979
42121,17.465910,18.215954,0.041279
42141,17.440058,18.215870,0.043039
42161,17.403576,18.215776,0.043003
42181,17.393087,18.215677,0.043302
42201,17.373404,18.215565,0.042525
42221,17.365427,18.215439,0.043155
42241,17.369764,18.215305,0.043557
42261,17.370680,18.215172,0.042582
42281,17.356750,18.215023,0.042946
42301,17.379242,18.214888,0.041923
42321,17.395824,18.214762,0.042229
42341,17.406151,18.214642,0.042301
42361,17.383188,18.214516,0.042488
42381,17.378323,18.214384,0.042524
42401,17.361006,18.214243,0.042171
42421,17.358223,18.214098,0.043640
42441,17.352703,18.213957,0.041310
42461,17.376770,18.213820,0.041606
42481,17.361866,18.213673,0.042244
42501,17.380796,18.213533,0.041938
42521,17.409351,18.213417,0.041656
42541,17.458645,18.213320,0.041625
42561,17.457870,18.213224,0.041436
42581,17.436577,18.213118,0.042304
42601,17.416393,18.212997,0.043149
42621,17.401939,18.212879,0.042587
42641,17.389393,18.212761,0.044045
42661,17.418961,18.212658,0.043719
42681,17.367580,18.212523,0.044770
42701,17.334364,18.212379,0.043477
42721,17.353142,18.212244,0.044107
42741,17.375109,18.212114,0.045143
42761,17.371447,18.211988,0.045547
42781,17.390730,18.211876,0.044888
42801,17.367207,18.211754,0.044634
42821,17.358644,18.211632,0.045004
42841,17.370327,18.211514,0.044104
42861,17.365290,18.211395,0.043723
42881,17.326086,18.211254,0.044162
42901,17.339493,18.211117,0.045059
42921,17.326809,18.210974,0.044904
42941,17.319859,18.210829,0.045320
42961,17.315779,18.210686,0.044367
42981,17.343643,18.210552,0.045024
43001,17.331356,18.210411,0.043244
43021,17.340775,18.210266,0.042032
43041,17.325499,18.210123,0.042827
43061,17.331860,18.209986,0.043525
43081,17.332073,18.209850,0.044117
43101,17.335541,18.209702,0.043433
43121,17.373102,18.209570,0.044001
43141,17.380404,18.209435,0.042421
43161,17.385077,18.209301,0.041733
43181,17.355173,18.209166,0.041975
43201,17.358946,18.209034,0.041445
43221,17.353333,18.208912,0.042538
43241,17.341696,18.208780,0.042179
43261,17.315351,18.208639,0.043244
43281,17.254034,18.208466,0.043442
43301,17.265471,18.208298,0.043227
43321,17.277430,18.208139,0.042560
43341,17.274820,18.207973,0.043773
43361,17.287121,18.207811,0.042754
43381,17.312658,18.207668,0.041799
43401,17.343296,18.207548,0.042917
43421,17.299305,18.207403,0.042591
43441,17.295055,18.207268,0.043217
43461,17.304426,18.207136,0.042092
43481,17.307011,18.207001,0.042670
43501,17.319395,18.206875,0.041198
43521,17.362654,18.206774,0.041942
43541,17.299049,18.206636,0.043592
43561,17.325972,18.206509,0.041960
43581,17.306808,18.206360,0.042640
43601,17.335602,18.206232,0.041175
43621,17.341007,18.206116,0.042254
43641,17.335171,18.205990,0.043431
43661,17.359875,18.205873,0.043037
43681,17.352810,18.205761,0.042438
43701,17.343369,18.205647,0.043131
43721,17.336077,18.205524,0.042684
43741,17.338047,18.205395,0.042426
43761,17.322544,18.205252,0.042988
43781,17.330082,18.205111,0.042363
43801,17.292030,18.204966,0.042783
43821,17.264072,18.204807,0.043607
43841,17.280334,18.204649,0.043226
43861,17.275526,18.204485,0.044071
43881,17.330338,18.204361,0.043351
43901,17.343561,18.204235,0.043334
43921,17.348726,18.204100,0.044473
43941,17.357075,18.203966,0.042664
43961,17.350586,18.203827,0.042034
43981,17.359262,18.203690,0.041948
44001,17.361502,18.203552,0.041996
44021,17.408127,18.203440,0.041224
44041,17.401983,18.203327,0.042488
44061,17.394436,18.203209,0.042041
44081,17.383480,18.203085,0.042324
44101,17.394753,18.202971,0.042067
44121,17.408724,18.202854,0.042580
44141,17.391146,18.202732,0.043939
44161,17.403702,18.202620,0.042201
44181,17.392097,18.202503,0.042200
44201,17.385603,18.202389,0.042856
44221,17.398094,18.202274,0.041966
44241,17.399220,18.202148,0.043331
44261,17.369850,18.202017,0.044393
44281,17.407688,18.201906,0.043347
44301,17.385300,18.201786,0.043749
44321,17.374683,18.201653,0.044084
44341,17.337017,18.201515,0.045444
44361,17.350023,18.201387,0.045042
44381,17.341911,18.201262,0.044606
44401,17.394133,18.201153,0.044184
44421,17.367603,18.201029,0.043900
44441,17.370270,18.200909,0.042971
44461,17.382618,18.200794,0.043326
44481,17.399208,18.200682,0.042839
44501,17.407478,18.200567,0.043150
44521,17.404331,18.200451,0.043352
44541,17.421078,18.200344,0.043298
44561,17.443966,18.200249,0.043961
44581,17.431526,18.200150,0.044903
44601,17.425848,18.200047,0.045858
44621,17.436815,18.199942,0.046230
44641,17.434692,18.199842,0.046418
44661,17.419359,18.199734,0.045671
44681,17.424225,18.199627,0.044970
44701,17.402813,18.199512,0.045436
44721,17.376173,18.199383,0.046025
44741,17.387432,18.199265,0.045534
44761,17.397116,18.199154,0.044746
44781,17.377132,18.199036,0.045570
44801,17.373430,18.198914,0.046040
44821,17.423719,18.198820,0.045415
44841,17.417030,18.198729,0.046137
44861,17.407536,18.198639,0.047136
44881,17.417997,18.198551,0.045942
44901,17.401394,18.198450,0.046070
44921,17.393833,18.198345,0.046093
44941,17.374714,18.198225,0.046916
44961,17.373367,18.198107,0.047080
44981,17.336235,18.197973,0.047331
45001,17.344505,18.197840,0.047554
45021,17.364799,18.197723,0.046519
45041,17.338116,18.197592,0.046966
45061,17.360989,18.197472,0.046608
45081,17.385040,18.197369,0.046401
45101,17.378319,18.197252,0.047770
45121,17.426165,18.197161,0.046556
45141,17.409853,18.197065,0.046251
45161,17.406816,18.196960,0.046614
45181,17.417301,18.196857,0.047307
45201,17.406071,18.196747,0.048035
45221,17.403561,18.196642,0.046927
45241,17.449451,18.196560,0.047252
45261,17.452772,18.196478,0.046374
45281,17.446037,18.196390,0.045541
45301,17.456184,18.196318,0.045932
45321,17.455786,18.196251,0.047009
45341,17.482924,18.196198,0.045859
45361,17.485960,18.196138,0.045539
45381,17.455912,18.196066,0.045993
45401,17.514996,18.196018,0.047204
45421,17.510641,18.195976,0.046532
45441,17.531740,18.195936,0.045968
45461,17.494156,18.195889,0.046208
45481,17.502592,18.195843,0.044915
45501,17.458149,18.195776,0.045928
45521,17.484301,18.195723,0.046157
45541,17.486359,18.195669,0.045884
45561,17.466375,18.195602,0.045895
45581,17.479322,18.195543,0.045084
45601,17.429745,18.195459,0.046462
45621,17.478361,18.195402,0.045160
45641,17.505802,18.195370,0.045272
45661,17.464611,18.195324,0.045111
45681,17.458727,18.195272,0.044879
45701,17.495192,18.195229,0.046010
45721,17.464020,18.195164,0.046501
45741,17.430630,18.195086,0.046795
45761,17.469315,18.195030,0.047333
45781,17.450365,18.194960,0.045711
45801,17.423126,18.194885,0.045329
45821,17.423744,18.194805,0.045529
45841,17.419277,18.194719,0.045178
45861,17.450392,18.194647,0.045008
45881,17.457039,18.194578,0.045220
45901,17.435307,18.194502,0.045423
45921,17.461128,18.194429,0.045907
45941,17.463112,18.194357,0.046726
45961,17.463831,18.194279,0.046950
45981,17.484482,18.194212,0.046909
46001,17.478928,18.194147,0.047994
46021,17.484695,18.194086,0.047701
46041,17.492125,18.194036,0.046908
46061,17.456249,18.193972,0.048134
46081,17.460205,18.193909,0.047103
46101,17.464224,18.193838,0.047090
46121,17.463865,18.193762,0.046501
46141,17.460846,18.193682,0.046450
46161,17.473900,18.193623,0.046322
46181,17.486393,18.193571,0.044732
46201,17.485508,18.193520,0.044574
46221,17.493137,18.193478,0.045743
46241,17.512739,18.193436,0.046205
46261,17.535713,18.193407,0.046696
46281,17.575682,18.193394,0.046262
46301,17.575882,18.193390,0.045917
46321,17.565750,18.193380,0.046217
46341,17.560822,18.193365,0.046713
46361,17.540094,18.193340,0.048292
46381,17.520016,18.193304,0.048035
46401,17.537872,18.193281,0.047544
46421,17.515690,18.193243,0.046258
46441,17.523762,18.193209,0.046778
46461,17.502340,18.193163,0.046871
46481,17.490009,18.193115,0.046151
46501,17.484293,18.193060,0.045095
46521,17.462202,18.192995,0.044608
46541,17.496727,18.192944,0.045280
46561,17.496346,18.192886,0.045888
46581,17.484201,18.192816,0.047443
46601,17.479084,18.192745,0.046370
46621,17.484072,18.192680,0.046500
46641,17.468315,18.192600,0.046687
46661,17.467533,18.192518,0.045775
46681,17.466980,18.192444,0.046367
46701,17.479303,18.192369,0.046479
46721,17.470043,18.192295,0.045349
46741,17.464031,18.192209,0.046082
46761,17.459604,18.192123,0.046238
46781,17.458141,18.192041,0.045825
46801,17.438824,18.191957,0.046974
46821,17.489277,18.191902,0.047937
46841,17.488470,18.191845,0.048029
46861,17.442158,18.191774,0.046556
46881,17.433720,18.191698,0.046152
46901,17.430067,18.191620,0.047584
46921,17.402254,18.191526,0.046269
46941,17.407114,18.191437,0.046991
46961,17.405027,18.191355,0.048136
46981,17.388851,18.191261,0.047228
47001,17.407471,18.191177,0.047552
47021,17.387732,18.191076,0.046331
47041,17.393419,18.190987,0.047742
47061,17.395508,18.190895,0.047965
47081,17.406042,18.190809,0.047854
47101,17.431286,18.190725,0.047368
47121,17.438686,18.190643,0.048102
47141,17.438501,18.190567,0.047726
47161,17.438334,18.190493,0.046442
47181,17.426500,18.190418,0.046135
47201,17.430731,18.190338,0.045828
47221,17.454872,18.190269,0.045877
47241,17.450750,18.190197,0.046490
47261,17.434130,18.190121,0.046644
47281,17.417412,18.190031,0.046769
47301,17.421375,18.189943,0.045197
47321,17.412964,18.189848,0.045669
47341,17.443428,18.189764,0.045753
47361,17.488279,18.189703,0.046677
47381,17.481203,18.189640,0.046773
47401,17.511288,18.189602,0.046981
47421,17.472775,18.189547,0.046874
47441,17.456013,18.189476,0.046680
47461,17.450991,18.189405,0.045402
47481,17.446827,18.189342,0.044061
47501,17.465622,18.189283,0.044872
47521,17.451502,18.189217,0.045940
47541,17.433216,18.189152,0.045074
47561,17.428740,18.189079,0.045760
47581,17.408081,18.188999,0.045649
47601,17.405249,18.188921,0.045676
47621,17.409782,18.188835,0.044620
47641,17.417004,18.188745,0.043336
47661,17.417967,18.188665,0.044109
47681,17.450521,18.188593,0.044811
47701,17.457750,18.188534,0.046111
47721,17.466778,18.188475,0.044852
47741,17.463495,18.188417,0.046707
47761,17.456757,18.188360,0.046311
47781,17.442205,18.188293,0.046735
47801,17.434677,18.188231,0.047294
47821,17.463028,18.188173,0.046762
47841,17.453959,18.188112,0.045592
47861,17.434956,18.188047,0.044450
47881,17.398438,18.187963,0.044942
47901,17.405657,18.187885,0.045627
47921,17.403330,18.187805,0.046725
47941,17.397831,18.187719,0.045184
47961,17.433823,18.187654,0.045765
47981,17.446854,18.187592,0.046892
48001,17.422615,18.187513,0.044356
48021,17.446257,18.187447,0.044969
48041,17.441353,18.187378,0.045117
48061,17.476170,18.187321,0.045885
48081,17.449451,18.187254,0.045602
48101,17.470175,18.187191,0.046200
48121,17.466665,18.187134,0.047801
48141,17.419109,18.187057,0.047923
48161,17.456720,18.187000,0.047388
48181,17.432421,18.186930,0.047723
48201,17.433916,18.186859,0.047795
48221,17.452835,18.186804,0.047018
48241,17.457163,18.186749,0.046705
48261,17.493771,18.186699,0.047186
48281,17.498775,18.186651,0.046061
48301,17.500006,18.186609,0.046386
48321,17.464828,18.186550,0.047995
48341,17.492205,18.186501,0.047978
48361,17.493862,18.186457,0.046627
48381,17.487680,18.186409,0.047028
48401,17.494450,18.186361,0.046982
48421,17.494886,18.186317,0.046132
48441,17.509417,18.186275,0.045706
48461,17.469048,18.186218,0.046773
48481,17.454811,18.186152,0.046917
48501,17.481110,18.186104,0.046486
48521,17.478487,18.186062,0.046491
48541,17.486755,18.186024,0.046413
48561,17.477976,18.185989,0.046474
48581,17.484255,18.185961,0.046296
48601,17.545403,18.185957,0.046855
48621,17.506233,18.185930,0.046881
48641,17.481525,18.185890,0.046935
48661,17.463905,18.185846,0.046267
48681,17.456949,18.185801,0.045682
48701,17.461807,18.185760,0.046037
48721,17.441837,18.185715,0.045527
48741,17.457783,18.185669,0.045758
48761,17.458233,18.185619,0.046644
48781,17.448467,18.185566,0.046617
48801,17.453178,18.185516,0.046735
48821,17.434677,18.185459,0.047080
48841,17.446476,18.185408,0.045729
48861,17.459820,18.185356,0.046354
48881,17.462143,18.185301,0.045993
48901,17.495567,18.185270,0.046202
48921,17.512066,18.185244,0.046086
48941,17.477606,18.185194,0.046800
48961,17.499252,18.185143,0.046517
48981,17.542704,18.185116,0.046325
49001,17.552956,18.185089,0.045454
49021,17.565887,18.185074,0.045645
49041,17.531170,18.185040,0.046171
49061,17.503311,18.185001,0.045981
49081,17.482336,18.184944,0.045873
49101,17.480810,18.184883,0.046934
49121,17.464478,18.184816,0.045695
49141,17.463604,18.184750,0.045431
49161,17.427261,18.184669,0.046223
49181,17.413599,18.184597,0.045030
49201,17.381163,18.184507,0.045996
49221,17.363811,18.184416,0.046333
49241,17.412004,18.184345,0.045021
49261,17.405762,18.184275,0.046135
49281,17.408226,18.184202,0.046357
49301,17.420506,18.184132,0.046173
49321,17.406738,18.184055,0.045902
49341,17.395378,18.183987,0.045937
49361,17.408979,18.183918,0.045614
49381,17.408012,18.183857,0.045645
49401,17.387005,18.183786,0.046311
49421,17.396570,18.183723,0.045151
49441,17.405630,18.183666,0.046342
49461,17.333735,18.183567,0.045854
49481,17.369892,18.183495,0.046578
49501,17.354105,18.183407,0.046851
49521,17.391638,18.183331,0.046900
49541,17.388819,18.183254,0.047302
49561,17.372927,18.183170,0.047673
49581,17.389912,18.183092,0.046850
49601,17.409367,18.183022,0.046789
49621,17.444365,18.182962,0.046575
49641,17.455187,18.182907,0.047757
49661,17.455757,18.182848,0.047788
49681,17.432011,18.182785,0.046761
49701,17.416210,18.182716,0.046929
49721,17.422073,18.182646,0.047096
49741,17.401838,18.182573,0.047360
49761,17.452557,18.182522,0.047278
49781,17.374132,18.182434,0.046962
49801,17.402681,18.182358,0.046814
49821,17.422014,18.182283,0.047521
49841,17.399534,18.182201,0.047352
49861,17.415659,18.182127,0.046325
49881,17.429394,18.182060,0.047200
49901,17.444771,18.182003,0.046342
49921,17.401279,18.181923,0.047940
49941,17.372601,18.181841,0.048216
49961,17.358301,18.181751,0.046407
49981,17.374857,18.181667,0.046779
50001,17.386662,18.181583,0.046217
50021,17.378899,18.181494,0.046551
50041,17.369495,18.181406,0.046896
50061,17.382072,18.181322,0.046595
50081,17.390984,18.181242,0.046512
50101,17.415701,18.181168,0.047464
50121,17.431524,18.181107,0.048155
50141,17.412996,18.181042,0.047493
50161,17.423817,18.180984,0.048120
50181,17.449625,18.180941,0.046975
50201,17.449903,18.180893,0.047315
50221,17.444693,18.180843,0.046795
50241,17.442709,18.180788,0.046503
50261,17.390968,18.180712,0.047019
50281,17.417036,18.180649,0.047237
50301,17.390911,18.180569,0.047265
50321,17.402237,18.180490,0.047344
50341,17.405365,18.180410,0.047580
50361,17.415241,18.180336,0.047744
50381,17.433910,18.180269,0.047979
50401,17.419170,18.180185,0.048394
50421,17.391293,18.180092,0.047934
50441,17.357460,18.179996,0.048390
50461,17.353840,18.179895,0.047303
50481,17.342398,18.179794,0.047432
50501,17.364601,18.179701,0.047532
50521,17.372583,18.179615,0.048363
50541,17.370625,18.179523,0.049331
50561,17.362020,18.179426,0.048776
50581,17.349657,18.179329,0.048943
50601,17.341860,18.179224,0.047806
50621,17.369301,18.179132,0.048247
50641,17.356222,18.179033,0.049277
50661,17.359287,18.178938,0.048038
50681,17.353579,18.178839,0.048816
50701,17.375515,18.178749,0.049281
50721,17.362923,18.178665,0.047767
50741,17.379953,18.178583,0.047544
50761,17.387865,18.178499,0.047517
50781,17.374352,18.178398,0.047921
50801,17.425158,18.178320,0.047749
50821,17.403021,18.178238,0.048819
50841,17.438080,18.178171,0.047735
50861,17.427258,18.178099,0.048014
50881,17.413673,18.178024,0.047561
50901,17.419092,18.177950,0.048547
50921,17.402189,18.177870,0.049020
50941,17.417522,18.177792,0.048154
50961,17.439133,18.177721,0.046908
50981,17.464560,18.177664,0.047031
51001,17.477976,18.177608,0.046887
51021,17.469725,18.177551,0.046829
51041,17.481283,18.177502,0.046690
51061,17.479069,18.177454,0.046702
51081,17.467947,18.177404,0.046042
51101,17.477119,18.177357,0.047186
51121,17.453974,18.177303,0.046839
51141,17.457346,18.177252,0.045518
51161,17.455196,18.177198,0.045909
51181,17.457109,18.177145,0.046913
51201,17.418966,18.177073,0.046821
51221,17.423517,18.177002,0.047798
51241,17.456310,18.176945,0.048613
51261,17.435661,18.176878,0.047207
51281,17.411161,18.176805,0.046381
51301,17.418123,18.176722,0.046220
51321,17.419083,18.176640,0.046686
51341,17.421263,18.176558,0.046510
51361,17.449638,18.176491,0.045772
51381,17.423370,18.176418,0.046564
51401,17.406504,18.176348,0.045624
51421,17.419525,18.176266,0.046323
51441,17.412092,18.176188,0.046536
51461,17.416080,18.176113,0.047051
51481,17.433025,18.176039,0.045400
51501,17.432467,18.175966,0.046413
51521,17.451616,18.175903,0.046315
51541,17.453037,18.175842,0.046492
51561,17.438585,18.175772,0.045267
51581,17.421854,18.175701,0.045857
51601,17.406910,18.175619,0.046847
51621,17.389433,18.175535,0.046592
51641,17.391365,18.175451,0.048777
51661,17.384062,18.175365,0.047936
51681,17.395309,18.175276,0.048497
51701,17.360413,18.175179,0.047695
51721,17.351734,18.175072,0.048649
51741,17.392771,18.174984,0.048550
51761,17.377563,18.174898,0.048196
51781,17.385784,18.174814,0.048043
51801,17.362022,18.174717,0.046851
51821,17.360588,18.174623,0.047937
51841,17.387659,18.174530,0.048141
51861,17.394880,18.174450,0.047579
51881,17.366323,18.174360,0.048351
51901,17.366472,18.174274,0.048907
51921,17.367428,18.174189,0.047803
51941,17.367958,18.174110,0.046906
51961,17.381594,18.174038,0.046937
51981,17.367914,18.173954,0.047946
52001,17.369949,18.173866,0.048385
52021,17.365322,18.173780,0.048973
52041,17.355476,18.173697,0.049092
52061,17.369005,18.173620,0.048547
52081,17.339678,18.173527,0.047678
52101,17.337492,18.173437,0.048100
52121,17.331844,18.173342,0.048212
52141,17.334215,18.173244,0.048007
52161,17.327351,18.173153,0.047903
52181,17.349741,18.173069,0.049029
52201,17.351440,18.172985,0.047546
52221,17.360008,18.172903,0.047706
52241,17.375462,18.172825,0.047866
52261,17.363571,18.172745,0.048328
52281,17.332150,18.172653,0.047901
52301,17.328659,18.172552,0.048916
52321,17.303801,18.172445,0.048653
52341,17.293203,18.172333,0.047254
52361,17.322884,18.172237,0.047285
52381,17.307037,18.172136,0.048263
52401,17.270859,18.172016,0.047374
52421,17.286808,18.171900,0.047976
52441,17.303133,18.171795,0.048408
52461,17.294483,18.171688,0.048333
52481,17.287172,18.171583,0.047986
52501,17.276354,18.171476,0.047097
52521,17.282597,18.171366,0.047340
52541,17.293705,18.171265,0.048014
52561,17.309105,18.171169,0.047979
52581,17.316757,18.171078,0.048948
52601,17.309057,18.170979,0.048176
52621,17.301935,18.170881,0.048031
52641,17.299969,18.170784,0.047308
52661,17.328327,18.170698,0.047116
52681,17.322067,18.170607,0.046176
52701,17.314493,18.170515,0.046400
52721,17.304300,18.170420,0.046154
52741,17.311340,18.170336,0.046546
52761,17.329762,18.170254,0.046314
52781,17.322281,18.170176,0.047157
52801,17.339333,18.170107,0.047380
52821,17.337114,18.170036,0.047213
52841,17.366119,18.169977,0.047739
52861,17.413553,18.169931,0.047717
52881,17.393700,18.169878,0.047667
52901,17.365265,18.169807,0.047427
52921,17.390835,18.169750,0.047799
52941,17.375877,18.169687,0.047392
52961,17.346079,18.169609,0.046446
52981,17.317030,18.169533,0.046388
53001,17.325768,18.169445,0.045717
53021,17.325096,18.169369,0.046607
53041,17.316845,18.169289,0.046836
53061,17.360790,18.169224,0.046130
53081,17.386209,18.169165,0.046397
53101,17.384216,18.169113,0.045984
53121,17.418749,18.169064,0.046654
53141,17.404039,18.169014,0.046972
53161,17.422230,18.168968,0.045960
53181,17.398817,18.168921,0.046553
53201,17.400963,18.168867,0.046077
53221,17.416193,18.168810,0.045862
53241,17.405136,18.168753,0.045259
53261,17.381876,18.168682,0.046293
53281,17.385080,18.168612,0.046934
53301,17.362539,18.168531,0.047244
53321,17.383768,18.168461,0.047487
53341,17.361839,18.168383,0.047435
53361,17.363337,18.168310,0.048121
53381,17.354782,18.168238,0.047503
53401,17.363750,18.168167,0.046347
53421,17.373684,18.168098,0.046719
53441,17.400320,18.168043,0.045712
53461,17.369160,18.167973,0.046393
53481,17.341177,18.167894,0.046151
53501,17.346916,18.167816,0.046978
53521,17.382792,18.167746,0.046267
53541,17.347708,18.167664,0.047083
53561,17.326000,18.167576,0.047315
53581,17.324255,18.167488,0.045993
53601,17.292778,18.167385,0.046706
53621,17.315784,18.167294,0.047197
53641,17.352055,18.167225,0.047344
53661,17.328737,18.167154,0.047644
53681,17.299210,18.167072,0.047136
53701,17.314863,18.166992,0.046410
53721,17.304579,18.166908,0.045486
53741,17.304064,18.166822,0.046747
53761,17.297333,18.166740,0.047190
53781,17.318661,18.166664,0.046914
53801,17.320278,18.166592,0.047283
53821,17.324249,18.166523,0.046719
53841,17.318777,18.166454,0.046255
53861,17.292313,18.166374,0.045971
53881,17.286596,18.166292,0.046538
53901,17.283283,18.166210,0.047425
53921,17.321903,18.166143,0.045743
53941,17.340027,18.166080,0.046812
53961,17.343187,18.166016,0.047924
53981,17.324711,18.165939,0.047390
54001,17.288597,18.165852,0.048245
54021,17.294754,18.165771,0.047452
54041,17.324602,18.165695,0.048279
54061,17.304819,18.165619,0.047767
54081,17.305492,18.165543,0.046695
54101,17.293543,18.165466,0.046484
54121,17.267420,18.165382,0.047268
54141,17.290585,18.165310,0.046819
54161,17.335976,18.165249,0.046568
54181,17.324936,18.165184,0.048060
54201,17.345488,18.165119,0.047211
54221,17.330585,18.165051,0.048260
54241,17.336514,18.164986,0.048220
54261,17.375980,18.164938,0.048581
54281,17.382404,18.164886,0.048314
54301,17.373779,18.164833,0.047858
54321,17.365250,18.164770,0.048526
54341,17.365967,18.164713,0.047706
54361,17.390123,18.164673,0.046964
54381,17.375851,18.164625,0.048260
54401,17.416538,18.164591,0.047283
54421,17.400200,18.164541,0.047550
54441,17.405516,18.164490,0.047373
54461,17.391808,18.164440,0.047235
54481,17.410618,18.164394,0.047020
54501,17.442797,18.164358,0.046039
54521,17.421585,18.164314,0.046213
54541,17.447371,18.164282,0.045524
54561,17.384220,18.164228,0.046783
54581,17.387335,18.164175,0.045549
54601,17.385109,18.164114,0.046607
54621,17.381941,18.164057,0.046365
54641,17.394672,18.164001,0.047318
54661,17.364819,18.163931,0.046614
54681,17.364862,18.163864,0.045950
54701,17.365229,18.163794,0.045702
54721,17.369183,18.163725,0.046274
54741,17.352297,18.163651,0.046273
54761,17.317295,18.163565,0.047067
54781,17.332022,18.163486,0.047954
54801,17.319069,18.163399,0.047758
54821,17.345226,18.163322,0.047366
54841,17.286753,18.163221,0.047249
54861,17.273308,18.163118,0.048140
54881,17.288040,18.163021,0.048880
54901,17.314508,18.162930,0.047097
54921,17.304399,18.162838,0.046916
54941,17.289976,18.162745,0.046683
54961,17.303329,18.162655,0.047341
54981,17.279352,18.162558,0.046679
55001,17.310671,18.162474,0.046351
55021,17.346912,18.162405,0.045997
55041,17.309151,18.162327,0.045650
55061,17.300236,18.162245,0.046531
55081,17.317913,18.162159,0.046416
55101,17.311480,18.162071,0.045415
55121,17.335629,18.162001,0.045891
55141,17.352329,18.161942,0.045930
55161,17.337997,18.161875,0.046426
55181,17.329250,18.161800,0.045884
55201,17.298378,18.161718,0.046321
55221,17.296591,18.161629,0.046492
55241,17.311665,18.161541,0.045981
55261,17.364511,18.161472,0.045834
55281,17.370674,18.161407,0.045789
55301,17.381050,18.161346,0.046766
55321,17.390043,18.161287,0.047238
55341,17.391066,18.161228,0.046773
55361,17.387878,18.161167,0.046852
55381,17.401869,18.161110,0.045808
55401,17.394472,18.161051,0.046604
55421,17.412884,18.160994,0.045838
55441,17.393093,18.160936,0.046663
55461,17.394169,18.160873,0.046867
55481,17.402611,18.160807,0.047913
55501,17.377497,18.160732,0.047108
55521,17.380388,18.160658,0.047529
55541,17.403166,18.160591,0.046549
55561,17.389141,18.160526,0.046872
55581,17.361271,18.160456,0.047345
55601,17.360085,18.160385,0.046931
55621,17.385620,18.160328,0.046193
55641,17.368996,18.160271,0.046274
55661,17.334377,18.160198,0.046412
55681,17.346766,18.160131,0.046283
55701,17.330200,18.160053,0.046126
55721,17.333609,18.159983,0.046527
55741,17.354469,18.159920,0.046780
55761,17.345287,18.159849,0.046759
55781,17.344929,18.159782,0.047104
55801,17.360870,18.159721,0.046623
55821,17.349342,18.159649,0.045587
55841,17.356686,18.159575,0.046275
55861,17.358601,18.159498,0.046502
55881,17.358477,18.159416,0.046853
55901,17.336411,18.159334,0.046168
55921,17.348555,18.159254,0.046110
55941,17.357103,18.159172,0.045382
55961,17.354881,18.159092,0.046599
55981,17.340931,18.159014,0.045087
56001,17.348019,18.158936,0.045275
56021,17.325243,18.158855,0.046015
56041,17.357227,18.158785,0.045552
56061,17.323523,18.158709,0.046276
56081,17.349476,18.158644,0.046821
56101,17.392197,18.158592,0.046966
56121,17.428164,18.158552,0.045636
56141,17.412922,18.158501,0.045886
56161,17.396080,18.158434,0.046066
56181,17.401739,18.158375,0.045930
56201,17.409628,18.158318,0.045513
56221,17.424797,18.158266,0.045101
56241,17.407860,18.158205,0.045653
56261,17.393265,18.158138,0.046725
56281,17.412973,18.158079,0.045967
56301,17.405241,18.158020,0.045871
56321,17.400612,18.157959,0.045313
56341,17.388218,18.157898,0.045794
56361,17.415955,18.157843,0.046354
56381,17.400673,18.157785,0.046546
56401,17.386848,18.157722,0.047068
56421,17.397675,18.157665,0.046008
56441,17.414619,18.157616,0.046744
56461,17.456219,18.157579,0.046483
56481,17.449657,18.157536,0.046566
56501,17.451019,18.157492,0.046193
56521,17.434818,18.157444,0.046417
56541,17.423960,18.157391,0.046274
56561,17.440327,18.157343,0.045685
56581,17.410366,18.157282,0.045573
56601,17.403160,18.157217,0.045953
56621,17.394863,18.157146,0.046919
56641,17.394909,18.157074,0.046212
56661,17.375086,18.156992,0.045547
56681,17.374569,18.156908,0.047172
56701,17.363007,18.156815,0.046014
56721,17.380362,18.156729,0.046724
56741,17.388531,18.156645,0.046104
56761,17.415440,18.156574,0.045765
56781,17.436272,18.156509,0.046161
56801,17.422174,18.156437,0.044424
56821,17.417524,18.156368,0.044727
56841,17.420017,18.156301,0.045166
56861,17.417318,18.156237,0.045289
56881,17.377291,18.156162,0.043761
56901,17.404091,18.156097,0.044418
56921,17.416412,18.156036,0.044915
56941,17.433302,18.155987,0.046842
56961,17.429316,18.155930,0.046093
56981,17.431620,18.155878,0.045493
57001,17.445595,18.155830,0.045521
57021,17.430647,18.155779,0.045519
57041,17.458576,18.155739,0.046026
57061,17.453903,18.155697,0.045254
57081,17.447224,18.155653,0.045480
57101,17.455517,18.155609,0.045462
57121,17.457405,18.155567,0.046472
57141,17.483255,18.155537,0.046286
57161,17.451645,18.155491,0.046117
57181,17.465694,18.155449,0.046180
57201,17.443552,18.155405,0.046930
57221,17.465429,18.155365,0.046017
57241,17.441780,18.155319,0.046092
57261,17.412580,18.155262,0.046294
57281,17.451797,18.155214,0.045355
57301,17.466661,18.155172,0.044640
57321,17.472065,18.155138,0.046115

